On the complexity and modeling of the electric vehicle sharing problem

We introduce the electric vehicle sharing problem (EVSP), a problem that arises from the planning and operation of electric car-sharing systems which allow one-way rental of vehicles. The problem aims at finding the maximum total daily rental time in which customers' demands are assigned to the existing fleet. In addition, either all of the customer's demands are completely fulfilled or the customer does not use the system at all. We show that the EVSP is NP-hard, and we provide four mixed-integer linear programming formulations based on space-time network flow models, along with some theoretical results. We perform a comprehensive computational study of the behavior of the proposed formulations using two benchmark sets, one of which is based on real-world data from an electric car-sharing system located in Fortaleza, Brazil. The results show that our best formulation is effective in solving instances where each customer has only one demand. In general, we were able to optimally solve at least 55% of the instances within the time limit of one hour.

==> data/Grid/gap/EVSP1-S.dat <==
gap	num_of_ins
1.00	62.500
2.00	67.000
3.00	67.500
4.00	68.500
5.00	69.000
6.00	69.000
7.00	69.000
8.00	69.000
9.00	69.000
10.00	69.000
11.00	69.000
12.00	69.000
13.00	69.000
14.00	69.000
15.00	69.000
16.00	69.000
17.00	69.000
18.00	69.000
19.00	69.000
20.00	69.000
21.00	69.000
22.00	69.000
23.00	69.000
24.00	69.000
25.00	69.500
26.00	69.500
27.00	69.500
28.00	69.500
29.00	69.500
30.00	69.500
31.00	69.500
32.00	69.500
33.00	69.500
34.00	69.500
35.00	70.000
36.00	70.000
37.00	70.000
38.00	70.000
39.00	70.000
40.00	70.000
41.00	70.000
42.00	70.000
43.00	70.000
44.00	70.000
45.00	70.500
46.00	70.500
47.00	70.500
48.00	70.500
49.00	70.500
50.00	70.500
51.00	70.500
52.00	71.000
53.00	71.500
54.00	71.500
55.00	72.000
56.00	72.500
57.00	73.500
58.00	74.000
59.00	75.500
60.00	75.500
61.00	75.500
62.00	76.000
63.00	76.000
64.00	76.500
65.00	76.500
66.00	77.000
67.00	77.000
68.00	77.000
69.00	77.000
70.00	77.500
71.00	78.500
72.00	79.500
73.00	79.500
74.00	80.000
75.00	80.500
76.00	81.000
77.00	81.500
78.00	82.000
79.00	82.000
80.00	82.000
81.00	83.000
82.00	83.500
83.00	83.500
84.00	83.500
85.00	83.500
86.00	84.000
87.00	84.500
88.00	85.000
89.00	85.000
90.00	85.500
91.00	86.000
92.00	86.500
93.00	86.500
94.00	86.500
95.00	86.500
96.00	87.000
97.00	87.000
98.00	87.000
99.00	87.000
100.00	87.500
101.00	88.000
102.00	88.000
103.00	88.500
104.00	89.000
105.00	89.000
106.00	89.000
107.00	89.000
108.00	89.500
109.00	90.000
110.00	90.000
111.00	90.000
112.00	90.500
113.00	91.500
114.00	92.000
115.00	92.000
116.00	92.000
117.00	92.000
118.00	92.500
119.00	92.500
120.00	92.500
121.00	93.500
122.00	93.500
123.00	93.500
124.00	94.000
125.00	94.000
126.00	94.000
127.00	94.000
128.00	94.000
129.00	94.000
130.00	94.500
131.00	95.500
132.00	96.000
133.00	96.000
134.00	96.500
135.00	96.500
136.00	96.500
137.00	96.500
138.00	96.500
139.00	97.500
140.00	97.500
141.00	98.000
142.00	98.000
143.00	98.000
144.00	98.000
145.00	98.500
146.00	98.500
147.00	99.000
148.00	99.000
149.00	99.000
150.00	99.000
151.00	99.000
152.00	99.000
153.00	99.000
154.00	99.000
155.00	99.000
156.00	99.000
157.00	99.000
158.00	99.000
159.00	99.000
160.00	99.000
161.00	99.000
162.00	99.000
163.00	99.500
164.00	99.500
165.00	99.500
166.00	99.500
167.00	99.500
168.00	99.500
169.00	99.500
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/Grid/gap/EVSP1.dat <==
gap	num_of_ins
1.00	23
2.00	23.500
3.00	23.500
4.00	23.500
5.00	23.500
6.00	23.500
7.00	23.500
8.00	23.500
9.00	23.500
10.00	23.500
11.00	23.500
12.00	24.500
13.00	24.500
14.00	24.500
15.00	25.000
16.00	25.000
17.00	25.000
18.00	25.500
19.00	25.500
20.00	26.000
21.00	26.000
22.00	26.500
23.00	27.000
24.00	27.500
25.00	27.500
26.00	28.000
27.00	28.500
28.00	28.500
29.00	29.000
30.00	29.000
31.00	30.000
32.00	30.500
33.00	30.500
34.00	31.000
35.00	31.000
36.00	31.000
37.00	32.000
38.00	33.000
39.00	33.500
40.00	33.500
41.00	33.500
42.00	34.000
43.00	34.500
44.00	35.000
45.00	35.500
46.00	37.000
47.00	37.000
48.00	37.000
49.00	37.000
50.00	37.000
51.00	37.000
52.00	37.000
53.00	38.000
54.00	39.500
55.00	40.000
56.00	41.000
57.00	41.500
58.00	41.500
59.00	42.000
60.00	43.500
61.00	44.500
62.00	45.000
63.00	45.500
64.00	46.000
65.00	46.500
66.00	47.000
67.00	47.000
68.00	47.000
69.00	47.000
70.00	47.000
71.00	47.500
72.00	47.500
73.00	47.500
74.00	48.500
75.00	49.500
76.00	49.500
77.00	50.000
78.00	50.000
79.00	50.000
80.00	51.500
81.00	52.500
82.00	53.000
83.00	54.000
84.00	55.000
85.00	55.500
86.00	56.500
87.00	57.000
88.00	57.500
89.00	58.000
90.00	59.000
91.00	59.000
92.00	59.500
93.00	60.500
94.00	61.500
95.00	63.000
96.00	63.000
97.00	63.500
98.00	64.000
99.00	64.500
100.00	65.000
101.00	65.000
102.00	65.000
103.00	65.000
104.00	65.000
105.00	65.000
106.00	65.500
107.00	65.500
108.00	66.000
109.00	66.000
110.00	67.500
111.00	67.500
112.00	68.000
113.00	68.000
114.00	68.000
115.00	68.000
116.00	68.000
117.00	68.500
118.00	70.000
119.00	71.000
120.00	72.000
121.00	73.000
122.00	73.000
123.00	73.000
124.00	73.500
125.00	73.500
126.00	74.500
127.00	74.500
128.00	74.500
129.00	75.000
130.00	75.500
131.00	75.500
132.00	75.500
133.00	76.000
134.00	76.000
135.00	76.500
136.00	76.500
137.00	76.500
138.00	77.500
139.00	78.500
140.00	78.500
141.00	78.500
142.00	79.500
143.00	79.500
144.00	79.500
145.00	80.500
146.00	82.500
147.00	82.500
148.00	82.500
149.00	82.500
150.00	83.000
151.00	83.500
152.00	84.000
153.00	84.000
154.00	84.500
155.00	84.500
156.00	85.500
157.00	85.500
158.00	85.500
159.00	85.500
160.00	86.000
161.00	86.000
162.00	86.000
163.00	86.500
164.00	86.500
165.00	87.000
166.00	88.000
167.00	88.500
168.00	88.500
169.00	89.000
170.00	89.000
171.00	89.500
172.00	90.000
173.00	90.500
174.00	90.500
175.00	90.500
176.00	90.500
177.00	90.500
178.00	91.000
179.00	91.000
180.00	91.000
181.00	91.000
182.00	91.500
183.00	92.000
184.00	92.500
185.00	92.500
186.00	92.500
187.00	92.500
188.00	92.500
189.00	93.000
190.00	93.000
191.00	93.000
192.00	93.000
193.00	93.500
194.00	94.000
195.00	94.500
196.00	94.500
197.00	94.500
198.00	95.000
199.00	95.000
200.00	95.000
201.00	95.000
202.00	95.000
203.00	96.000
204.00	96.000
205.00	96.000
206.00	96.000
207.00	96.000
208.00	96.000
209.00	96.000
210.00	96.500
211.00	97.000
212.00	97.000
213.00	97.000
214.00	97.000
215.00	97.500
216.00	97.500
217.00	97.500
218.00	97.500
219.00	97.500
220.00	97.500
221.00	98.000
222.00	98.000
223.00	98.000
224.00	98.000
225.00	98.000
226.00	98.000
227.00	98.000
228.00	98.000
229.00	98.000
230.00	98.000
231.00	98.000
232.00	98.000
233.00	98.500
234.00	98.500
235.00	98.500
236.00	98.500
237.00	98.500
238.00	98.500
239.00	98.500
240.00	99.000
241.00	99.000
242.00	99.000
243.00	99.000
244.00	99.000
245.00	99.000
246.00	99.000
247.00	99.000
248.00	99.000
249.00	99.000
250.00	99.000
251.00	99.000
252.00	99.000
253.00	99.000
254.00	99.000
255.00	99.000
256.00	99.000
257.00	99.000
258.00	99.000
259.00	99.000
260.00	99.000
261.00	99.000
262.00	99.000
263.00	99.000
264.00	99.000
265.00	99.000
266.00	99.000
267.00	99.000
268.00	99.000
269.00	99.000
270.00	99.000
271.00	99.000
272.00	99.000
273.00	99.000
274.00	99.000
275.00	99.000
276.00	99.000
277.00	99.000
278.00	99.000
279.00	99.000
280.00	99.000
281.00	99.000
282.00	99.000
283.00	99.000
284.00	99.000
285.00	99.000
286.00	99.000
287.00	99.000
288.00	99.000
289.00	99.000
290.00	99.000
291.00	99.000
292.00	99.000
293.00	99.000
294.00	99.000
295.00	99.000
296.00	99.000
297.00	99.000
298.00	99.500
299.00	99.500
300.00	99.500
301.00	99.500
302.00	99.500
303.00	99.500
304.00	99.500
305.00	99.500
306.00	99.500
307.00	99.500
308.00	99.500
309.00	99.500
310.00	99.500
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/Grid/gap/EVSP2-S.dat <==
gap	num_of_ins
1.00	71.000
2.00	73.500
3.00	75.000
4.00	75.500
5.00	77.000
6.00	77.000
7.00	77.000
8.00	77.000
9.00	77.000
10.00	77.500
11.00	77.500
12.00	77.500
13.00	77.500
14.00	77.500
15.00	77.500
16.00	77.500
17.00	77.500
18.00	77.500
19.00	77.500
20.00	77.500
21.00	77.500
22.00	77.500
23.00	77.500
24.00	77.500
25.00	77.500
26.00	77.500
27.00	77.500
28.00	77.500
29.00	77.500
30.00	77.500
31.00	77.500
32.00	77.500
33.00	77.500
34.00	77.500
35.00	77.500
36.00	77.500
37.00	77.500
38.00	77.500
39.00	77.500
40.00	77.500
41.00	77.500
42.00	77.500
43.00	78.000
44.00	78.000
45.00	78.000
46.00	78.000
47.00	78.000
48.00	78.000
49.00	78.000
50.00	78.000
51.00	78.500
52.00	79.000
53.00	79.000
54.00	79.000
55.00	79.500
56.00	80.000
57.00	80.000
58.00	80.000
59.00	81.500
60.00	81.500
61.00	81.500
62.00	82.000
63.00	82.000
64.00	82.000
65.00	82.000
66.00	82.500
67.00	82.500
68.00	82.500
69.00	82.500
70.00	82.500
71.00	83.000
72.00	84.000
73.00	84.000
74.00	84.500
75.00	84.500
76.00	84.500
77.00	84.500
78.00	84.500
79.00	84.500
80.00	85.000
81.00	86.000
82.00	86.000
83.00	86.000
84.00	86.000
85.00	86.000
86.00	86.500
87.00	86.500
88.00	87.000
89.00	87.000
90.00	87.000
91.00	87.000
92.00	87.000
93.00	87.000
94.00	87.000
95.00	87.500
96.00	88.000
97.00	88.000
98.00	88.000
99.00	88.500
100.00	89.000
101.00	89.000
102.00	89.500
103.00	90.500
104.00	90.500
105.00	90.500
106.00	91.000
107.00	91.000
108.00	91.500
109.00	91.500
110.00	92.000
111.00	92.000
112.00	92.500
113.00	92.500
114.00	93.000
115.00	93.500
116.00	93.500
117.00	93.500
118.00	93.500
119.00	93.500
120.00	93.500
121.00	94.000
122.00	94.000
123.00	94.500
124.00	95.000
125.00	95.000
126.00	95.000
127.00	95.500
128.00	95.500
129.00	95.500
130.00	95.500
131.00	96.500
132.00	96.500
133.00	96.500
134.00	97.000
135.00	97.000
136.00	97.000
137.00	97.000
138.00	97.000
139.00	97.500
140.00	97.500
141.00	98.000
142.00	98.000
143.00	98.000
144.00	98.000
145.00	98.500
146.00	98.500
147.00	99.000
148.00	99.000
149.00	99.000
150.00	99.000
151.00	99.000
152.00	99.000
153.00	99.000
154.00	99.000
155.00	99.000
156.00	99.000
157.00	99.000
158.00	99.000
159.00	99.000
160.00	99.000
161.00	99.000
162.00	99.000
163.00	99.500
164.00	99.500
165.00	99.500
166.00	99.500
167.00	99.500
168.00	99.500
169.00	99.500
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/Grid/gap/EVSP2.dat <==
gap	num_of_ins
1.00	50.000
2.00	50.500
3.00	50.500
4.00	50.500
5.00	50.500
6.00	50.500
7.00	50.500
8.00	50.500
9.00	51.000
10.00	51.000
11.00	51.000
12.00	51.000
13.00	51.000
14.00	51.000
15.00	51.000
16.00	51.000
17.00	51.000
18.00	51.000
19.00	51.000
20.00	51.000
21.00	51.000
22.00	51.000
23.00	51.000
24.00	51.000
25.00	52.000
26.00	52.000
27.00	52.000
28.00	52.000
29.00	52.000
30.00	52.000
31.00	52.000
32.00	52.000
33.00	52.000
34.00	52.000
35.00	52.000
36.00	52.000
37.00	53.000
38.00	53.000
39.00	53.000
40.00	53.500
41.00	53.500
42.00	53.500
43.00	53.500
44.00	53.500
45.00	54.500
46.00	55.500
47.00	55.500
48.00	56.000
49.00	56.000
50.00	56.000
51.00	56.000
52.00	56.500
53.00	57.000
54.00	57.000
55.00	57.000
56.00	58.000
57.00	59.500
58.00	60.500
59.00	62.000
60.00	62.500
61.00	63.500
62.00	64.000
63.00	64.000
64.00	64.500
65.00	64.500
66.00	64.500
67.00	64.500
68.00	65.000
69.00	65.000
70.00	65.000
71.00	66.000
72.00	67.000
73.00	67.000
74.00	69.000
75.00	69.000
76.00	69.500
77.00	70.000
78.00	70.000
79.00	70.000
80.00	71.000
81.00	73.000
82.00	74.000
83.00	74.000
84.00	74.500
85.00	74.500
86.00	74.500
87.00	75.000
88.00	75.500
89.00	75.500
90.00	76.000
91.00	76.000
92.00	77.000
93.00	77.500
94.00	77.500
95.00	78.000
96.00	78.000
97.00	78.500
98.00	79.000
99.00	79.000
100.00	80.000
101.00	80.000
102.00	80.000
103.00	80.000
104.00	80.500
105.00	80.500
106.00	81.000
107.00	81.000
108.00	81.000
109.00	81.000
110.00	81.500
111.00	81.500
112.00	81.500
113.00	82.500
114.00	82.500
115.00	82.500
116.00	82.500
117.00	82.500
118.00	83.500
119.00	84.000
120.00	84.000
121.00	85.500
122.00	85.500
123.00	85.500
124.00	86.000
125.00	86.500
126.00	87.000
127.00	87.000
128.00	87.000
129.00	87.500
130.00	87.500
131.00	88.500
132.00	89.500
133.00	89.500
134.00	90.000
135.00	90.500
136.00	90.500
137.00	90.500
138.00	91.000
139.00	92.000
140.00	92.000
141.00	92.000
142.00	92.000
143.00	93.000
144.00	93.000
145.00	93.500
146.00	94.000
147.00	94.500
148.00	94.500
149.00	94.500
150.00	94.500
151.00	94.500
152.00	94.500
153.00	94.500
154.00	95.000
155.00	95.000
156.00	95.500
157.00	95.500
158.00	95.500
159.00	95.500
160.00	95.500
161.00	95.500
162.00	95.500
163.00	96.000
164.00	96.000
165.00	96.000
166.00	96.000
167.00	96.500
168.00	96.500
169.00	96.500
170.00	97.000
171.00	97.000
172.00	97.000
173.00	97.500
174.00	97.500
175.00	97.500
176.00	97.500
177.00	97.500
178.00	97.500
179.00	97.500
180.00	97.500
181.00	97.500
182.00	97.500
183.00	98.000
184.00	98.000
185.00	98.000
186.00	98.000
187.00	98.000
188.00	98.000
189.00	98.500
190.00	98.500
191.00	98.500
192.00	98.500
193.00	99.000
194.00	99.000
195.00	99.500
196.00	99.500
197.00	99.500
198.00	99.500
199.00	99.500
200.00	99.500
201.00	99.500
202.00	99.500
203.00	99.500
204.00	99.500
205.00	99.500
206.00	99.500
207.00	99.500
208.00	99.500
209.00	99.500
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/Grid/gap/EVSP3.dat <==
gap	num_of_ins
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00


==> data/Grid/nop/EVSP1-S.dat <==
nop	num_of_ins
0.00	82.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00


==> data/Grid/nop/EVSP1.dat <==
nop	num_of_ins
0.00	56.00
1.00	66.50
2.00	67.00
3.00	67.50
4.00	67.50
5.00	69.00
6.00	69.50
7.00	70.00
8.00	71.00
9.00	71.50
10.00	72.50
11.00	73.50
12.00	74.00
13.00	76.50
14.00	77.50
15.00	77.50
16.00	78.00
17.00	80.00
18.00	80.50
19.00	82.00
20.00	82.50
21.00	83.50
22.00	84.50
23.00	85.00
24.00	86.50
25.00	87.00
26.00	88.00
27.00	88.50
28.00	88.50
29.00	90.50
30.00	90.50
31.00	91.00
32.00	92.00
33.00	92.50
34.00	93.00
35.00	93.50
36.00	94.00
37.00	94.00
38.00	94.00
39.00	94.00
40.00	94.50
41.00	94.50
42.00	94.50
43.00	95.00
44.00	96.50
45.00	96.50
46.00	97.00
47.00	97.00
48.00	98.50
49.00	98.50
50.00	98.50
51.00	98.50
52.00	99.00
53.00	99.00
54.00	99.00
55.00	99.00
56.00	99.00
57.00	99.00
58.00	99.00
59.00	99.00
60.00	99.00
61.00	99.00
62.00	99.00
63.00	99.00
64.00	99.00
65.00	99.00
66.00	99.00
67.00	99.00
68.00	99.00
69.00	99.00
70.00	99.00
71.00	99.00
72.00	99.00
73.00	99.00
74.00	99.00
75.00	99.00
76.00	99.00
77.00	99.50
78.00	99.50
79.00	99.50
80.00	99.50
81.00	99.50
82.00	99.50
83.00	99.50
84.00	99.50
85.00	99.50
86.00	99.50
87.00	99.50
88.00	99.50
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00


==> data/Grid/nop/EVSP2-S.dat <==
nop	num_of_ins
0.00	82.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00


==> data/Grid/nop/EVSP2.dat <==
nop	num_of_ins
0.00	78.50
1.00	94.50
2.00	94.50
3.00	94.50
4.00	94.50
5.00	94.50
6.00	94.50
7.00	94.50
8.00	95.00
9.00	95.00
10.00	95.50
11.00	95.50
12.00	95.50
13.00	96.00
14.00	96.00
15.00	96.50
16.00	96.50
17.00	96.50
18.00	96.50
19.00	97.00
20.00	97.00
21.00	97.00
22.00	97.50
23.00	97.50
24.00	98.00
25.00	98.00
26.00	98.50
27.00	98.50
28.00	98.50
29.00	99.00
30.00	99.00
31.00	99.00
32.00	99.50
33.00	99.50
34.00	99.50
35.00	99.50
36.00	99.50
37.00	99.50
38.00	99.50
39.00	99.50
40.00	99.50
41.00	99.50
42.00	99.50
43.00	99.50
44.00	99.50
45.00	99.50
46.00	99.50
47.00	99.50
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00


==> data/Grid/nop/EVSP3.dat <==
nop	num_of_ins
0.00	82.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00


==> data/Grid/performance/EVSP1-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.50
0.50	0.50
0.67	1.00
0.83	1.00
1.00	1.00
1.17	2.00
1.33	3.50
1.50	5.50
1.67	7.50
1.83	9.00
2.00	9.00
2.17	9.50
2.33	10.50
2.50	12.00
2.67	12.00
2.83	12.00
3.00	12.50
3.17	12.50
3.33	12.50
3.50	13.00
3.67	13.50
3.83	15.50
4.00	16.50
4.17	16.50
4.33	16.50
4.50	17.00
4.67	18.00
4.83	18.50
5.00	19.00
5.17	19.00
5.33	19.50
5.50	19.50
5.67	19.50
5.83	19.50
6.00	19.50
6.17	19.50
6.33	19.50
6.50	20.00
6.67	20.00
6.83	20.50
7.00	21.00
7.17	21.00
7.33	22.00
7.50	22.00
7.67	23.00
7.83	23.00
8.00	23.00
8.17	23.00
8.33	24.00
8.50	24.00
8.67	24.00
8.83	24.00
9.00	24.00
9.17	24.50
9.33	25.00
9.50	25.50
9.67	26.00
9.83	27.50
10.00	27.50
10.17	29.00
10.33	29.50
10.50	30.00
10.67	30.00
10.83	30.00
11.00	30.50
11.17	30.50
11.33	30.50
11.50	31.00
11.67	31.00
11.83	31.00
12.00	31.00
12.17	31.50
12.33	31.50
12.50	32.00
12.67	32.00
12.83	32.00
13.00	32.50
13.17	33.00
13.33	33.50
13.50	33.50
13.67	33.50
13.83	34.00
14.00	34.00
14.17	34.00
14.33	34.00
14.50	34.00
14.67	34.00
14.83	34.00
15.00	34.00
15.17	34.00
15.33	34.00
15.50	35.00
15.67	35.00
15.83	35.00
16.00	35.00
16.17	35.50
16.33	35.50
16.50	36.00
16.67	36.50
16.83	36.50
17.00	36.50
17.17	37.50
17.33	38.00
17.50	38.50
17.67	39.00
17.83	39.00
18.00	39.50
18.17	39.50
18.33	39.50
18.50	39.50
18.67	39.50
18.83	39.50
19.00	39.50
19.17	39.50
19.33	39.50
19.50	39.50
19.67	39.50
19.83	39.50
20.00	39.50
20.17	40.00
20.33	40.50
20.50	40.50
20.67	41.00
20.83	41.50
21.00	41.50
21.17	41.50
21.33	41.50
21.50	41.50
21.67	41.50
21.83	41.50
22.00	41.50
22.17	41.50
22.33	42.00
22.50	42.00
22.67	42.50
22.83	43.50
23.00	43.50
23.17	43.50
23.33	43.50
23.50	43.50
23.67	43.50
23.83	43.50
24.00	43.50
24.17	43.50
24.33	43.50
24.50	43.50
24.67	43.50
24.83	43.50
25.00	43.50
25.17	43.50
25.33	43.50
25.50	43.50
25.67	43.50
25.83	43.50
26.00	43.50
26.17	43.50
26.33	43.50
26.50	43.50
26.67	43.50
26.83	43.50
27.00	43.50
27.17	43.50
27.33	43.50
27.50	43.50
27.67	43.50
27.83	43.50
28.00	43.50
28.17	43.50
28.33	43.50
28.50	43.50
28.67	43.50
28.83	43.50
29.00	43.50
29.17	43.50
29.33	44.00
29.50	44.50
29.67	45.00
29.83	45.50
30.00	46.50
30.17	46.50
30.33	46.50
30.50	46.50
30.67	46.50
30.83	46.50
31.00	46.50
31.17	47.00
31.33	47.00
31.50	47.00
31.67	47.50
31.83	47.50
32.00	48.00
32.17	48.00
32.33	48.00
32.50	48.00
32.67	48.00
32.83	48.00
33.00	48.00
33.17	48.00
33.33	48.00
33.50	48.00
33.67	48.50
33.83	48.50
34.00	48.50
34.17	48.50
34.33	48.50
34.50	48.50
34.67	48.50
34.83	48.50
35.00	48.50
35.17	48.50
35.33	48.50
35.50	49.00
35.67	49.00
35.83	49.50
36.00	50.50
36.17	50.50
36.33	50.50
36.50	50.50
36.67	50.50
36.83	50.50
37.00	50.50
37.17	50.50
37.33	50.50
37.50	50.50
37.67	50.50
37.83	50.50
38.00	50.50
38.17	50.50
38.33	51.00
38.50	51.00
38.67	51.00
38.83	51.00
39.00	51.00
39.17	51.00
39.33	51.00
39.50	51.50
39.67	51.50
39.83	51.50
40.00	51.50
40.17	51.50
40.33	51.50
40.50	51.50
40.67	51.50
40.83	51.50
41.00	51.50
41.17	51.50
41.33	51.50
41.50	51.50
41.67	51.50
41.83	51.50
42.00	51.50
42.17	51.50
42.33	51.50
42.50	51.50
42.67	52.00
42.83	52.00
43.00	52.00
43.17	52.50
43.33	53.00
43.50	53.00
43.67	53.00
43.83	53.00
44.00	53.00
44.17	53.00
44.33	53.00
44.50	53.00
44.67	53.00
44.83	53.00
45.00	53.00
45.17	53.00
45.33	53.00
45.50	53.00
45.67	53.00
45.83	53.00
46.00	53.00
46.17	53.00
46.33	53.00
46.50	53.00
46.67	53.00
46.83	53.00
47.00	53.00
47.17	53.00
47.33	53.00
47.50	53.00
47.67	53.00
47.83	53.00
48.00	53.00
48.17	53.00
48.33	53.00
48.50	53.00
48.67	53.00
48.83	53.00
49.00	53.00
49.17	53.00
49.33	53.00
49.50	53.00
49.67	53.00
49.83	53.00
50.00	53.00
50.17	53.00
50.33	53.00
50.50	53.00
50.67	53.00
50.83	53.00
51.00	53.00
51.17	53.00
51.33	53.00
51.50	53.00
51.67	53.00
51.83	53.00
52.00	53.00
52.17	53.00
52.33	53.50
52.50	54.00
52.67	54.00
52.83	54.00
53.00	54.00
53.17	54.00
53.33	54.00
53.50	54.00
53.67	54.00
53.83	54.00
54.00	54.00
54.17	54.50
54.33	54.50
54.50	54.50
54.67	54.50
54.83	54.50
55.00	54.50
55.17	54.50
55.33	54.50
55.50	54.50
55.67	54.50
55.83	54.50
56.00	54.50
56.17	55.00
56.33	55.00
56.50	55.00
56.67	55.50
56.83	55.50
57.00	55.50
57.17	55.50
57.33	55.50
57.50	55.50
57.67	55.50
57.83	55.50
58.00	55.50
58.17	55.50
58.33	56.00
58.50	56.00
58.67	56.00
58.83	56.00
59.00	56.50
59.17	56.50
59.33	56.50
59.50	56.50
59.67	57.00
59.83	57.00
60.00	57.00


==> data/Grid/performance/EVSP1.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.00
1.17	0.00
1.33	0.00
1.50	0.00
1.67	0.00
1.83	0.00
2.00	0.00
2.17	0.00
2.33	0.00
2.50	0.00
2.67	0.00
2.83	0.50
3.00	0.50
3.17	0.50
3.33	0.50
3.50	0.50
3.67	0.50
3.83	0.50
4.00	0.50
4.17	0.50
4.33	0.50
4.50	0.50
4.67	0.50
4.83	0.50
5.00	0.50
5.17	1.00
5.33	1.00
5.50	1.00
5.67	1.00
5.83	1.00
6.00	1.00
6.17	1.00
6.33	2.00
6.50	2.00
6.67	2.00
6.83	2.00
7.00	2.00
7.17	2.00
7.33	2.00
7.50	2.00
7.67	2.00
7.83	2.00
8.00	2.50
8.17	2.50
8.33	2.50
8.50	2.50
8.67	2.50
8.83	2.50
9.00	3.00
9.17	3.50
9.33	3.50
9.50	3.50
9.67	3.50
9.83	3.50
10.00	4.00
10.17	4.00
10.33	4.00
10.50	4.00
10.67	4.00
10.83	4.50
11.00	4.50
11.17	4.50
11.33	5.00
11.50	5.00
11.67	5.00
11.83	5.00
12.00	5.50
12.17	5.50
12.33	6.00
12.50	6.00
12.67	6.50
12.83	6.50
13.00	6.50
13.17	6.50
13.33	6.50
13.50	6.50
13.67	6.50
13.83	6.50
14.00	6.50
14.17	6.50
14.33	6.50
14.50	6.50
14.67	6.50
14.83	6.50
15.00	6.50
15.17	6.50
15.33	6.50
15.50	6.50
15.67	6.50
15.83	7.50
16.00	7.50
16.17	7.50
16.33	7.50
16.50	7.50
16.67	8.00
16.83	8.00
17.00	8.00
17.17	8.50
17.33	8.50
17.50	8.50
17.67	9.00
17.83	9.00
18.00	9.00
18.17	9.50
18.33	9.50
18.50	10.00
18.67	10.00
18.83	10.00
19.00	10.00
19.17	10.00
19.33	10.00
19.50	10.00
19.67	10.00
19.83	10.00
20.00	10.00
20.17	10.00
20.33	10.00
20.50	10.00
20.67	10.00
20.83	10.00
21.00	10.00
21.17	10.00
21.33	10.50
21.50	10.50
21.67	10.50
21.83	10.50
22.00	11.00
22.17	11.00
22.33	11.00
22.50	11.00
22.67	11.00
22.83	11.00
23.00	11.50
23.17	11.50
23.33	11.50
23.50	11.50
23.67	11.50
23.83	11.50
24.00	11.50
24.17	11.50
24.33	12.00
24.50	12.00
24.67	12.00
24.83	12.00
25.00	12.00
25.17	12.00
25.33	12.00
25.50	12.50
25.67	12.50
25.83	12.50
26.00	12.50
26.17	12.50
26.33	12.50
26.50	12.50
26.67	12.50
26.83	12.50
27.00	12.50
27.17	12.50
27.33	12.50
27.50	12.50
27.67	12.50
27.83	12.50
28.00	12.50
28.17	12.50
28.33	12.50
28.50	13.00
28.67	13.00
28.83	13.00
29.00	13.00
29.17	13.00
29.33	13.00
29.50	13.00
29.67	13.00
29.83	13.00
30.00	13.50
30.17	14.00
30.33	14.00
30.50	14.00
30.67	14.00
30.83	14.00
31.00	14.00
31.17	14.00
31.33	14.00
31.50	14.00
31.67	14.00
31.83	14.00
32.00	14.00
32.17	14.00
32.33	14.00
32.50	14.00
32.67	14.00
32.83	14.00
33.00	14.00
33.17	14.00
33.33	14.00
33.50	14.00
33.67	14.00
33.83	14.00
34.00	14.00
34.17	14.00
34.33	14.00
34.50	14.00
34.67	14.00
34.83	14.50
35.00	14.50
35.17	15.00
35.33	15.00
35.50	15.00
35.67	15.00
35.83	15.00
36.00	15.00
36.17	15.00
36.33	15.00
36.50	15.50
36.67	15.50
36.83	16.00
37.00	16.00
37.17	16.00
37.33	16.00
37.50	16.00
37.67	16.00
37.83	16.00
38.00	16.00
38.17	16.00
38.33	16.00
38.50	16.00
38.67	16.00
38.83	16.00
39.00	16.00
39.17	16.00
39.33	16.00
39.50	16.00
39.67	16.50
39.83	16.50
40.00	17.00
40.17	17.00
40.33	17.00
40.50	17.00
40.67	17.00
40.83	17.00
41.00	17.00
41.17	17.00
41.33	17.50
41.50	17.50
41.67	17.50
41.83	17.50
42.00	17.50
42.17	17.50
42.33	17.50
42.50	17.50
42.67	18.50
42.83	18.50
43.00	18.50
43.17	18.50
43.33	18.50
43.50	18.50
43.67	18.50
43.83	18.50
44.00	18.50
44.17	18.50
44.33	18.50
44.50	18.50
44.67	18.50
44.83	18.50
45.00	18.50
45.17	18.50
45.33	18.50
45.50	19.00
45.67	19.00
45.83	19.00
46.00	19.00
46.17	19.00
46.33	19.00
46.50	19.00
46.67	19.00
46.83	19.00
47.00	19.00
47.17	19.00
47.33	19.00
47.50	19.00
47.67	19.50
47.83	19.50
48.00	19.50
48.17	19.50
48.33	20.00
48.50	20.00
48.67	20.00
48.83	20.00
49.00	20.00
49.17	20.00
49.33	20.00
49.50	20.00
49.67	20.00
49.83	20.00
50.00	20.00
50.17	20.00
50.33	20.00
50.50	20.00
50.67	20.00
50.83	20.00
51.00	20.00
51.17	20.50
51.33	20.50
51.50	20.50
51.67	20.50
51.83	20.50
52.00	20.50
52.17	21.00
52.33	21.50
52.50	21.50
52.67	21.50
52.83	21.50
53.00	21.50
53.17	21.50
53.33	21.50
53.50	21.50
53.67	21.50
53.83	21.50
54.00	21.50
54.17	21.50
54.33	21.50
54.50	21.50
54.67	21.50
54.83	21.50
55.00	21.50
55.17	21.50
55.33	21.50
55.50	21.50
55.67	21.50
55.83	22.00
56.00	22.00
56.17	22.00
56.33	22.00
56.50	22.00
56.67	22.00
56.83	22.00
57.00	22.00
57.17	22.00
57.33	22.00
57.50	22.00
57.67	22.00
57.83	22.00
58.00	22.00
58.17	22.00
58.33	22.00
58.50	22.00
58.67	22.00
58.83	22.00
59.00	22.00
59.17	22.00
59.33	22.00
59.50	22.00
59.67	22.00
59.83	22.00
60.00	22.00


==> data/Grid/performance/EVSP2-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.50
0.33	0.50
0.50	2.50
0.67	2.50
0.83	3.50
1.00	6.50
1.17	7.00
1.33	8.50
1.50	9.00
1.67	10.00
1.83	10.50
2.00	11.50
2.17	12.00
2.33	12.50
2.50	13.00
2.67	14.00
2.83	15.00
3.00	15.00
3.17	15.50
3.33	17.50
3.50	18.50
3.67	18.50
3.83	19.50
4.00	19.50
4.17	19.50
4.33	19.50
4.50	19.50
4.67	20.50
4.83	20.50
5.00	20.50
5.17	20.50
5.33	20.50
5.50	20.50
5.67	21.00
5.83	21.00
6.00	21.00
6.17	21.50
6.33	23.50
6.50	25.00
6.67	26.00
6.83	27.00
7.00	27.00
7.17	27.50
7.33	28.00
7.50	28.00
7.67	28.50
7.83	28.50
8.00	28.50
8.17	29.00
8.33	29.50
8.50	29.50
8.67	30.00
8.83	30.50
9.00	30.50
9.17	31.00
9.33	31.00
9.50	31.00
9.67	31.00
9.83	32.00
10.00	32.00
10.17	32.00
10.33	33.00
10.50	33.50
10.67	33.50
10.83	33.50
11.00	33.50
11.17	33.50
11.33	34.00
11.50	35.00
11.67	35.00
11.83	35.00
12.00	35.00
12.17	35.50
12.33	35.50
12.50	35.50
12.67	35.50
12.83	35.50
13.00	36.00
13.17	36.50
13.33	37.00
13.50	37.00
13.67	37.00
13.83	37.50
14.00	37.50
14.17	38.00
14.33	38.00
14.50	38.50
14.67	38.50
14.83	38.50
15.00	38.50
15.17	39.00
15.33	39.00
15.50	39.00
15.67	39.00
15.83	39.00
16.00	39.00
16.17	39.00
16.33	39.00
16.50	39.00
16.67	39.00
16.83	39.50
17.00	40.50
17.17	40.50
17.33	41.00
17.50	41.50
17.67	41.50
17.83	41.50
18.00	41.50
18.17	41.50
18.33	42.50
18.50	42.50
18.67	43.00
18.83	43.00
19.00	43.00
19.17	43.00
19.33	43.50
19.50	43.50
19.67	43.50
19.83	43.50
20.00	44.00
20.17	44.00
20.33	44.00
20.50	44.00
20.67	44.00
20.83	45.00
21.00	45.50
21.17	45.50
21.33	45.50
21.50	46.00
21.67	46.50
21.83	46.50
22.00	46.50
22.17	46.50
22.33	46.50
22.50	46.50
22.67	46.50
22.83	46.50
23.00	46.50
23.17	46.50
23.33	46.50
23.50	46.50
23.67	47.00
23.83	47.00
24.00	47.50
24.17	47.50
24.33	48.00
24.50	48.00
24.67	48.00
24.83	48.00
25.00	48.00
25.17	48.00
25.33	48.00
25.50	48.50
25.67	48.50
25.83	48.50
26.00	48.50
26.17	48.50
26.33	48.50
26.50	49.00
26.67	49.00
26.83	49.00
27.00	49.00
27.17	49.00
27.33	49.00
27.50	49.50
27.67	49.50
27.83	49.50
28.00	49.50
28.17	49.50
28.33	49.50
28.50	49.50
28.67	49.50
28.83	49.50
29.00	49.50
29.17	50.00
29.33	50.00
29.50	50.00
29.67	50.00
29.83	50.00
30.00	50.50
30.17	51.00
30.33	51.00
30.50	51.50
30.67	51.50
30.83	51.50
31.00	51.50
31.17	51.50
31.33	51.50
31.50	51.50
31.67	51.50
31.83	51.50
32.00	51.50
32.17	51.50
32.33	52.00
32.50	52.00
32.67	52.00
32.83	52.00
33.00	52.50
33.17	52.50
33.33	52.50
33.50	52.50
33.67	52.50
33.83	52.50
34.00	52.50
34.17	52.50
34.33	52.50
34.50	52.50
34.67	53.00
34.83	53.50
35.00	53.50
35.17	53.50
35.33	53.50
35.50	54.00
35.67	54.00
35.83	54.50
36.00	54.50
36.17	54.50
36.33	54.50
36.50	54.50
36.67	54.50
36.83	55.00
37.00	55.00
37.17	55.00
37.33	55.00
37.50	55.00
37.67	55.00
37.83	55.00
38.00	55.00
38.17	55.00
38.33	55.00
38.50	55.00
38.67	55.00
38.83	55.50
39.00	55.50
39.17	55.50
39.33	55.50
39.50	56.00
39.67	56.50
39.83	56.50
40.00	57.00
40.17	57.00
40.33	57.50
40.50	57.50
40.67	58.00
40.83	58.00
41.00	58.00
41.17	58.00
41.33	58.00
41.50	58.00
41.67	58.00
41.83	58.00
42.00	58.50
42.17	58.50
42.33	59.00
42.50	59.00
42.67	59.00
42.83	59.00
43.00	59.00
43.17	59.00
43.33	59.00
43.50	59.00
43.67	59.50
43.83	59.50
44.00	59.50
44.17	59.50
44.33	59.50
44.50	59.50
44.67	59.50
44.83	59.50
45.00	59.50
45.17	59.50
45.33	59.50
45.50	59.50
45.67	59.50
45.83	59.50
46.00	59.50
46.17	59.50
46.33	59.50
46.50	59.50
46.67	59.50
46.83	59.50
47.00	59.50
47.17	59.50
47.33	59.50
47.50	59.50
47.67	59.50
47.83	60.00
48.00	60.00
48.17	60.50
48.33	60.50
48.50	60.50
48.67	60.50
48.83	60.50
49.00	60.50
49.17	61.50
49.33	61.50
49.50	61.50
49.67	61.50
49.83	61.50
50.00	61.50
50.17	61.50
50.33	61.50
50.50	61.50
50.67	61.50
50.83	61.50
51.00	61.50
51.17	61.50
51.33	61.50
51.50	61.50
51.67	61.50
51.83	61.50
52.00	61.50
52.17	61.50
52.33	61.50
52.50	61.50
52.67	61.50
52.83	61.50
53.00	61.50
53.17	61.50
53.33	61.50
53.50	61.50
53.67	61.50
53.83	61.50
54.00	61.50
54.17	61.50
54.33	61.50
54.50	61.50
54.67	62.00
54.83	62.50
55.00	62.50
55.17	62.50
55.33	62.50
55.50	62.50
55.67	62.50
55.83	62.50
56.00	62.50
56.17	62.50
56.33	62.50
56.50	62.50
56.67	62.50
56.83	63.00
57.00	63.00
57.17	63.00
57.33	63.00
57.50	63.00
57.67	63.00
57.83	63.00
58.00	63.00
58.17	63.00
58.33	63.00
58.50	63.00
58.67	63.00
58.83	63.00
59.00	63.00
59.17	63.00
59.33	63.00
59.50	63.00
59.67	63.00
59.83	63.50
60.00	63.50


==> data/Grid/performance/EVSP2.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.50
0.83	0.50
1.00	1.00
1.17	1.00
1.33	1.50
1.50	2.00
1.67	3.00
1.83	3.50
2.00	4.50
2.17	5.50
2.33	6.00
2.50	7.00
2.67	7.50
2.83	7.50
3.00	7.50
3.17	7.50
3.33	9.00
3.50	9.00
3.67	10.00
3.83	10.00
4.00	10.50
4.17	10.50
4.33	11.00
4.50	11.00
4.67	11.50
4.83	12.00
5.00	12.50
5.17	13.00
5.33	13.00
5.50	13.00
5.67	14.50
5.83	15.50
6.00	15.50
6.17	15.50
6.33	15.50
6.50	16.00
6.67	16.00
6.83	16.00
7.00	17.00
7.17	17.00
7.33	17.00
7.50	17.00
7.67	17.50
7.83	17.50
8.00	17.50
8.17	17.50
8.33	17.50
8.50	18.00
8.67	18.00
8.83	19.50
9.00	20.00
9.17	20.00
9.33	20.00
9.50	20.00
9.67	20.00
9.83	20.00
10.00	20.00
10.17	20.00
10.33	20.00
10.50	20.00
10.67	20.00
10.83	20.00
11.00	20.00
11.17	20.00
11.33	20.50
11.50	20.50
11.67	20.50
11.83	20.50
12.00	20.50
12.17	20.50
12.33	20.50
12.50	20.50
12.67	20.50
12.83	21.00
13.00	21.00
13.17	21.00
13.33	21.00
13.50	21.00
13.67	21.50
13.83	21.50
14.00	22.50
14.17	23.00
14.33	24.00
14.50	24.50
14.67	24.50
14.83	25.00
15.00	25.00
15.17	25.00
15.33	25.00
15.50	25.00
15.67	25.00
15.83	25.00
16.00	25.00
16.17	25.00
16.33	25.00
16.50	25.50
16.67	25.50
16.83	26.00
17.00	26.50
17.17	27.00
17.33	27.00
17.50	27.50
17.67	27.50
17.83	27.50
18.00	28.00
18.17	28.00
18.33	28.50
18.50	29.00
18.67	29.00
18.83	29.50
19.00	30.00
19.17	30.00
19.33	30.00
19.50	30.50
19.67	31.00
19.83	31.00
20.00	31.50
20.17	31.50
20.33	31.50
20.50	31.50
20.67	31.50
20.83	31.50
21.00	32.50
21.17	32.50
21.33	32.50
21.50	33.00
21.67	33.50
21.83	33.50
22.00	33.50
22.17	33.50
22.33	33.50
22.50	33.50
22.67	33.50
22.83	33.50
23.00	34.00
23.17	34.00
23.33	34.50
23.50	34.50
23.67	34.50
23.83	34.50
24.00	34.50
24.17	34.50
24.33	34.50
24.50	34.50
24.67	34.50
24.83	35.50
25.00	35.50
25.17	35.50
25.33	35.50
25.50	35.50
25.67	35.50
25.83	35.50
26.00	36.00
26.17	36.00
26.33	36.50
26.50	36.50
26.67	36.50
26.83	36.50
27.00	36.50
27.17	36.50
27.33	36.50
27.50	36.50
27.67	36.50
27.83	36.50
28.00	37.00
28.17	37.00
28.33	37.00
28.50	37.00
28.67	37.00
28.83	37.00
29.00	37.00
29.17	37.00
29.33	37.00
29.50	37.00
29.67	37.00
29.83	37.00
30.00	37.00
30.17	37.00
30.33	37.00
30.50	37.00
30.67	37.00
30.83	37.00
31.00	37.00
31.17	37.50
31.33	37.50
31.50	37.50
31.67	37.50
31.83	37.50
32.00	37.50
32.17	37.50
32.33	37.50
32.50	38.00
32.67	38.00
32.83	38.00
33.00	38.00
33.17	38.50
33.33	39.00
33.50	39.00
33.67	39.50
33.83	40.00
34.00	40.00
34.17	40.00
34.33	40.00
34.50	40.00
34.67	40.00
34.83	40.00
35.00	40.00
35.17	40.00
35.33	40.00
35.50	40.00
35.67	40.00
35.83	40.00
36.00	40.00
36.17	40.00
36.33	40.00
36.50	40.00
36.67	40.00
36.83	40.00
37.00	40.00
37.17	40.00
37.33	40.00
37.50	40.00
37.67	40.00
37.83	40.00
38.00	40.50
38.17	41.00
38.33	41.00
38.50	41.00
38.67	41.50
38.83	42.00
39.00	42.00
39.17	42.00
39.33	42.00
39.50	42.00
39.67	42.00
39.83	42.00
40.00	42.00
40.17	42.00
40.33	42.00
40.50	42.00
40.67	42.00
40.83	42.00
41.00	42.50
41.17	42.50
41.33	43.00
41.50	43.00
41.67	43.00
41.83	43.00
42.00	43.00
42.17	43.00
42.33	43.00
42.50	43.00
42.67	43.00
42.83	43.00
43.00	43.00
43.17	43.00
43.33	43.50
43.50	43.50
43.67	43.50
43.83	43.50
44.00	43.50
44.17	43.50
44.33	43.50
44.50	43.50
44.67	43.50
44.83	43.50
45.00	44.00
45.17	44.00
45.33	44.00
45.50	44.00
45.67	44.00
45.83	44.00
46.00	44.00
46.17	44.00
46.33	44.00
46.50	44.00
46.67	44.00
46.83	44.00
47.00	44.00
47.17	44.00
47.33	44.00
47.50	44.00
47.67	44.50
47.83	44.50
48.00	44.50
48.17	44.50
48.33	45.00
48.50	45.00
48.67	45.00
48.83	45.00
49.00	45.00
49.17	45.00
49.33	45.00
49.50	45.00
49.67	45.00
49.83	45.50
50.00	45.50
50.17	45.50
50.33	45.50
50.50	45.50
50.67	45.50
50.83	45.50
51.00	45.50
51.17	45.50
51.33	45.50
51.50	45.50
51.67	45.50
51.83	45.50
52.00	45.50
52.17	46.00
52.33	46.00
52.50	46.00
52.67	46.00
52.83	46.00
53.00	46.00
53.17	46.00
53.33	46.50
53.50	46.50
53.67	46.50
53.83	46.50
54.00	46.50
54.17	46.50
54.33	46.50
54.50	46.50
54.67	46.50
54.83	46.50
55.00	46.50
55.17	46.50
55.33	46.50
55.50	46.50
55.67	46.50
55.83	46.50
56.00	47.00
56.17	47.00
56.33	47.00
56.50	47.50
56.67	47.50
56.83	47.50
57.00	47.50
57.17	47.50
57.33	47.50
57.50	47.50
57.67	48.00
57.83	48.00
58.00	48.50
58.17	48.50
58.33	48.50
58.50	48.50
58.67	48.50
58.83	48.50
59.00	48.50
59.17	49.00
59.33	49.00
59.50	49.00
59.67	49.00
59.83	49.00
60.00	49.00


==> data/Grid/performance/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	82.50
0.33	93.00
0.50	95.50
0.67	97.50
0.83	98.50
1.00	99.00
1.17	99.00
1.33	99.50
1.50	99.50
1.67	100.00
1.83	100.00
2.00	100.00
2.17	100.00
2.33	100.00
2.50	100.00
2.67	100.00
2.83	100.00
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/Grid/warm-start/initialSolution.dat <==
gap	num_of_ins
1	0.00
2	0.50
3	0.50
4	0.50
5	2.00
6	2.50
7	3.00
8	4.00
9	4.00
10	4.00
11	4.50
12	5.00
13	5.50
14	5.50
15	6.00
16	6.00
17	7.50
18	7.50
19	8.00
20	9.50
21	10.00
22	10.50
23	11.50
24	13.00
25	14.00
26	15.00
27	15.50
28	15.50
29	16.00
30	16.50
31	17.50
32	18.00
33	18.50
34	19.00
35	19.00
36	19.00
37	20.00
38	21.50
39	22.00
40	22.50
41	23.50
42	24.00
43	24.50
44	26.00
45	27.00
46	28.50
47	29.50
48	30.00
49	30.00
50	30.50
51	31.50
52	32.00
53	32.50
54	34.00
55	34.50
56	36.50
57	38.50
58	39.00
59	41.50
60	42.50
61	44.00
62	45.00
63	45.50
64	46.00
65	46.50
66	47.50
67	47.50
68	48.00
69	48.00
70	48.00
71	50.00
72	50.50
73	50.50
74	52.00
75	54.00
76	54.50
77	55.00
78	55.00
79	55.00
80	56.50
81	58.50
82	59.50
83	61.00
84	62.00
85	62.00
86	62.50
87	63.50
88	65.00
89	65.50
90	66.50
91	66.50
92	67.50
93	68.00
94	69.50
95	69.50
96	70.00
97	70.50
98	72.00
99	72.50
100	73.50
101	74.00
102	74.00
103	74.50
104	75.00
105	75.00
106	75.50
107	75.50
108	76.00
109	76.50
110	77.00
111	77.50
112	78.00
113	78.50
114	78.50
115	79.00
116	79.00
117	79.00
118	81.50
119	82.00
120	82.50
121	84.50
122	84.50
123	84.50
124	85.00
125	86.50
126	87.00
127	87.00
128	87.00
129	87.50
130	88.00
131	89.00
132	89.50
133	89.50
134	90.00
135	90.00
136	90.00
137	90.00
138	90.50
139	91.50
140	91.50
141	92.00
142	92.50
143	93.00
144	93.00
145	93.50
146	93.50
147	94.00
148	94.00
149	94.00
150	94.00
151	94.00
152	94.50
153	94.50
154	95.00
155	95.50
156	95.50
157	95.50
158	95.50
159	95.50
160	95.50
161	95.50
162	95.50
163	96.50
164	96.50
165	96.50
166	97.00
167	97.00
168	97.00
169	97.00
170	97.50
171	97.50
172	97.50
173	98.00
174	98.00
175	98.00
176	98.00
177	98.00
178	98.00
179	98.00
180	98.00
181	98.00
182	98.00
183	98.00
184	98.00
185	98.00
186	98.00
187	98.00
188	98.00
189	98.50
190	98.50
191	98.50
192	98.50
193	99.00
194	99.00
195	99.00
196	99.00
197	99.00
198	99.00
199	99.00
200	99.00
201	99.00
202	99.50
203	99.50
204	99.50
205	99.50
206	99.50
207	99.50
208	99.50
209	99.50
210	99.50
211	99.50
212	99.50
213	99.50
214	99.50
215	99.50
216	99.50
217	99.50
218	99.50
219	99.50
220	99.50
221	99.50
222	99.50
223	99.50
224	99.50
225	99.50
226	99.50
227	99.50
228	99.50
229	99.50
230	99.50
231	99.50
232	99.50
233	99.50
234	99.50
235	99.50
236	99.50
237	99.50
238	99.50
239	99.50
240	100.00
241	100.00
242	100.00
243	100.00
244	100.00
245	100.00
246	100.00
247	100.00
248	100.00
249	100.00
250	100.00


==> data/VAMO/I/gap/EVSP1-S.dat <==
gap	num_of_ins
0.00	99.500
1.00	99.500
2.00	99.500
3.00	100.000
4.00	100.000
5.00	100.000
6.00	100.000
7.00	100.000
8.00	100.000
9.00	100.000
10.00	100.000
11.00	100.000
12.00	100.000
13.00	100.000
14.00	100.000
15.00	100.000
16.00	100.000
17.00	100.000
18.00	100.000
19.00	100.000
20.00	100.000
21.00	100.000
22.00	100.000
23.00	100.000
24.00	100.000
25.00	100.000
26.00	100.000
27.00	100.000
28.00	100.000
29.00	100.000
30.00	100.000
31.00	100.000
32.00	100.000
33.00	100.000
34.00	100.000
35.00	100.000
36.00	100.000
37.00	100.000
38.00	100.000
39.00	100.000
40.00	100.000
41.00	100.000
42.00	100.000
43.00	100.000
44.00	100.000
45.00	100.000
46.00	100.000
47.00	100.000
48.00	100.000
49.00	100.000
50.00	100.000
51.00	100.000
52.00	100.000
53.00	100.000
54.00	100.000
55.00	100.000
56.00	100.000
57.00	100.000
58.00	100.000
59.00	100.000
60.00	100.000
61.00	100.000
62.00	100.000
63.00	100.000
64.00	100.000
65.00	100.000
66.00	100.000
67.00	100.000
68.00	100.000
69.00	100.000
70.00	100.000
71.00	100.000
72.00	100.000
73.00	100.000
74.00	100.000
75.00	100.000
76.00	100.000
77.00	100.000
78.00	100.000
79.00	100.000
80.00	100.000
81.00	100.000
82.00	100.000
83.00	100.000
84.00	100.000
85.00	100.000
86.00	100.000
87.00	100.000
88.00	100.000
89.00	100.000
90.00	100.000
91.00	100.000
92.00	100.000
93.00	100.000
94.00	100.000
95.00	100.000
96.00	100.000
97.00	100.000
98.00	100.000
99.00	100.000
100.00	100.000
101.00	100.000
102.00	100.000
103.00	100.000
104.00	100.000
105.00	100.000
106.00	100.000
107.00	100.000
108.00	100.000
109.00	100.000
110.00	100.000
111.00	100.000
112.00	100.000
113.00	100.000
114.00	100.000
115.00	100.000
116.00	100.000
117.00	100.000
118.00	100.000
119.00	100.000
120.00	100.000
121.00	100.000
122.00	100.000
123.00	100.000
124.00	100.000
125.00	100.000
126.00	100.000
127.00	100.000
128.00	100.000
129.00	100.000
130.00	100.000
131.00	100.000
132.00	100.000
133.00	100.000
134.00	100.000
135.00	100.000
136.00	100.000
137.00	100.000
138.00	100.000
139.00	100.000
140.00	100.000
141.00	100.000
142.00	100.000
143.00	100.000
144.00	100.000
145.00	100.000
146.00	100.000
147.00	100.000
148.00	100.000
149.00	100.000
150.00	100.000
151.00	100.000
152.00	100.000
153.00	100.000
154.00	100.000
155.00	100.000
156.00	100.000
157.00	100.000
158.00	100.000
159.00	100.000
160.00	100.000
161.00	100.000
162.00	100.000
163.00	100.000
164.00	100.000
165.00	100.000
166.00	100.000
167.00	100.000
168.00	100.000
169.00	100.000
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/VAMO/I/gap/EVSP1.dat <==
gap	num_of_ins
0.00	99.5
1.00	99.500
2.00	99.500
3.00	99.500
4.00	100.000
5.00	100.000
6.00	100.000
7.00	100.000
8.00	100.000
9.00	100.000
10.00	100.000
11.00	100.000
12.00	100.000
13.00	100.000
14.00	100.000
15.00	100.000
16.00	100.000
17.00	100.000
18.00	100.000
19.00	100.000
20.00	100.000
21.00	100.000
22.00	100.000
23.00	100.000
24.00	100.000
25.00	100.000
26.00	100.000
27.00	100.000
28.00	100.000
29.00	100.000
30.00	100.000
31.00	100.000
32.00	100.000
33.00	100.000
34.00	100.000
35.00	100.000
36.00	100.000
37.00	100.000
38.00	100.000
39.00	100.000
40.00	100.000
41.00	100.000
42.00	100.000
43.00	100.000
44.00	100.000
45.00	100.000
46.00	100.000
47.00	100.000
48.00	100.000
49.00	100.000
50.00	100.000
51.00	100.000
52.00	100.000
53.00	100.000
54.00	100.000
55.00	100.000
56.00	100.000
57.00	100.000
58.00	100.000
59.00	100.000
60.00	100.000
61.00	100.000
62.00	100.000
63.00	100.000
64.00	100.000
65.00	100.000
66.00	100.000
67.00	100.000
68.00	100.000
69.00	100.000
70.00	100.000
71.00	100.000
72.00	100.000
73.00	100.000
74.00	100.000
75.00	100.000
76.00	100.000
77.00	100.000
78.00	100.000
79.00	100.000
80.00	100.000
81.00	100.000
82.00	100.000
83.00	100.000
84.00	100.000
85.00	100.000
86.00	100.000
87.00	100.000
88.00	100.000
89.00	100.000
90.00	100.000
91.00	100.000
92.00	100.000
93.00	100.000
94.00	100.000
95.00	100.000
96.00	100.000
97.00	100.000
98.00	100.000
99.00	100.000
100.00	100.000
101.00	100.000
102.00	100.000
103.00	100.000
104.00	100.000
105.00	100.000
106.00	100.000
107.00	100.000
108.00	100.000
109.00	100.000
110.00	100.000
111.00	100.000
112.00	100.000
113.00	100.000
114.00	100.000
115.00	100.000
116.00	100.000
117.00	100.000
118.00	100.000
119.00	100.000
120.00	100.000
121.00	100.000
122.00	100.000
123.00	100.000
124.00	100.000
125.00	100.000
126.00	100.000
127.00	100.000
128.00	100.000
129.00	100.000
130.00	100.000
131.00	100.000
132.00	100.000
133.00	100.000
134.00	100.000
135.00	100.000
136.00	100.000
137.00	100.000
138.00	100.000
139.00	100.000
140.00	100.000
141.00	100.000
142.00	100.000
143.00	100.000
144.00	100.000
145.00	100.000
146.00	100.000
147.00	100.000
148.00	100.000
149.00	100.000
150.00	100.000
151.00	100.000
152.00	100.000
153.00	100.000
154.00	100.000
155.00	100.000
156.00	100.000
157.00	100.000
158.00	100.000
159.00	100.000
160.00	100.000
161.00	100.000
162.00	100.000
163.00	100.000
164.00	100.000
165.00	100.000
166.00	100.000
167.00	100.000
168.00	100.000
169.00	100.000
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/VAMO/I/gap/EVSP2-S.dat <==
gap	num_of_ins
0.00	100.000
1.00	100.000
2.00	100.000
3.00	100.000
4.00	100.000
5.00	100.000
6.00	100.000
7.00	100.000
8.00	100.000
9.00	100.000
10.00	100.000
11.00	100.000
12.00	100.000
13.00	100.000
14.00	100.000
15.00	100.000
16.00	100.000
17.00	100.000
18.00	100.000
19.00	100.000
20.00	100.000
21.00	100.000
22.00	100.000
23.00	100.000
24.00	100.000
25.00	100.000
26.00	100.000
27.00	100.000
28.00	100.000
29.00	100.000
30.00	100.000
31.00	100.000
32.00	100.000
33.00	100.000
34.00	100.000
35.00	100.000
36.00	100.000
37.00	100.000
38.00	100.000
39.00	100.000
40.00	100.000
41.00	100.000
42.00	100.000
43.00	100.000
44.00	100.000
45.00	100.000
46.00	100.000
47.00	100.000
48.00	100.000
49.00	100.000
50.00	100.000
51.00	100.000
52.00	100.000
53.00	100.000
54.00	100.000
55.00	100.000
56.00	100.000
57.00	100.000
58.00	100.000
59.00	100.000
60.00	100.000
61.00	100.000
62.00	100.000
63.00	100.000
64.00	100.000
65.00	100.000
66.00	100.000
67.00	100.000
68.00	100.000
69.00	100.000
70.00	100.000
71.00	100.000
72.00	100.000
73.00	100.000
74.00	100.000
75.00	100.000
76.00	100.000
77.00	100.000
78.00	100.000
79.00	100.000
80.00	100.000
81.00	100.000
82.00	100.000
83.00	100.000
84.00	100.000
85.00	100.000
86.00	100.000
87.00	100.000
88.00	100.000
89.00	100.000
90.00	100.000
91.00	100.000
92.00	100.000
93.00	100.000
94.00	100.000
95.00	100.000
96.00	100.000
97.00	100.000
98.00	100.000
99.00	100.000
100.00	100.000
101.00	100.000
102.00	100.000
103.00	100.000
104.00	100.000
105.00	100.000
106.00	100.000
107.00	100.000
108.00	100.000
109.00	100.000
110.00	100.000
111.00	100.000
112.00	100.000
113.00	100.000
114.00	100.000
115.00	100.000
116.00	100.000
117.00	100.000
118.00	100.000
119.00	100.000
120.00	100.000
121.00	100.000
122.00	100.000
123.00	100.000
124.00	100.000
125.00	100.000
126.00	100.000
127.00	100.000
128.00	100.000
129.00	100.000
130.00	100.000
131.00	100.000
132.00	100.000
133.00	100.000
134.00	100.000
135.00	100.000
136.00	100.000
137.00	100.000
138.00	100.000
139.00	100.000
140.00	100.000
141.00	100.000
142.00	100.000
143.00	100.000
144.00	100.000
145.00	100.000
146.00	100.000
147.00	100.000
148.00	100.000
149.00	100.000
150.00	100.000
151.00	100.000
152.00	100.000
153.00	100.000
154.00	100.000
155.00	100.000
156.00	100.000
157.00	100.000
158.00	100.000
159.00	100.000
160.00	100.000
161.00	100.000
162.00	100.000
163.00	100.000
164.00	100.000
165.00	100.000
166.00	100.000
167.00	100.000
168.00	100.000
169.00	100.000
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/VAMO/I/gap/EVSP2.dat <==
gap	num_of_ins
0.00	100.000
1.00	100.000
2.00	100.000
3.00	100.000
4.00	100.000
5.00	100.000
6.00	100.000
7.00	100.000
8.00	100.000
9.00	100.000
10.00	100.000
11.00	100.000
12.00	100.000
13.00	100.000
14.00	100.000
15.00	100.000
16.00	100.000
17.00	100.000
18.00	100.000
19.00	100.000
20.00	100.000
21.00	100.000
22.00	100.000
23.00	100.000
24.00	100.000
25.00	100.000
26.00	100.000
27.00	100.000
28.00	100.000
29.00	100.000
30.00	100.000
31.00	100.000
32.00	100.000
33.00	100.000
34.00	100.000
35.00	100.000
36.00	100.000
37.00	100.000
38.00	100.000
39.00	100.000
40.00	100.000
41.00	100.000
42.00	100.000
43.00	100.000
44.00	100.000
45.00	100.000
46.00	100.000
47.00	100.000
48.00	100.000
49.00	100.000
50.00	100.000
51.00	100.000
52.00	100.000
53.00	100.000
54.00	100.000
55.00	100.000
56.00	100.000
57.00	100.000
58.00	100.000
59.00	100.000
60.00	100.000
61.00	100.000
62.00	100.000
63.00	100.000
64.00	100.000
65.00	100.000
66.00	100.000
67.00	100.000
68.00	100.000
69.00	100.000
70.00	100.000
71.00	100.000
72.00	100.000
73.00	100.000
74.00	100.000
75.00	100.000
76.00	100.000
77.00	100.000
78.00	100.000
79.00	100.000
80.00	100.000
81.00	100.000
82.00	100.000
83.00	100.000
84.00	100.000
85.00	100.000
86.00	100.000
87.00	100.000
88.00	100.000
89.00	100.000
90.00	100.000
91.00	100.000
92.00	100.000
93.00	100.000
94.00	100.000
95.00	100.000
96.00	100.000
97.00	100.000
98.00	100.000
99.00	100.000
100.00	100.000
101.00	100.000
102.00	100.000
103.00	100.000
104.00	100.000
105.00	100.000
106.00	100.000
107.00	100.000
108.00	100.000
109.00	100.000
110.00	100.000
111.00	100.000
112.00	100.000
113.00	100.000
114.00	100.000
115.00	100.000
116.00	100.000
117.00	100.000
118.00	100.000
119.00	100.000
120.00	100.000
121.00	100.000
122.00	100.000
123.00	100.000
124.00	100.000
125.00	100.000
126.00	100.000
127.00	100.000
128.00	100.000
129.00	100.000
130.00	100.000
131.00	100.000
132.00	100.000
133.00	100.000
134.00	100.000
135.00	100.000
136.00	100.000
137.00	100.000
138.00	100.000
139.00	100.000
140.00	100.000
141.00	100.000
142.00	100.000
143.00	100.000
144.00	100.000
145.00	100.000
146.00	100.000
147.00	100.000
148.00	100.000
149.00	100.000
150.00	100.000
151.00	100.000
152.00	100.000
153.00	100.000
154.00	100.000
155.00	100.000
156.00	100.000
157.00	100.000
158.00	100.000
159.00	100.000
160.00	100.000
161.00	100.000
162.00	100.000
163.00	100.000
164.00	100.000
165.00	100.000
166.00	100.000
167.00	100.000
168.00	100.000
169.00	100.000
170.00	100.000
171.00	100.000
172.00	100.000
173.00	100.000
174.00	100.000
175.00	100.000
176.00	100.000
177.00	100.000
178.00	100.000
179.00	100.000
180.00	100.000
181.00	100.000
182.00	100.000
183.00	100.000
184.00	100.000
185.00	100.000
186.00	100.000
187.00	100.000
188.00	100.000
189.00	100.000
190.00	100.000
191.00	100.000
192.00	100.000
193.00	100.000
194.00	100.000
195.00	100.000
196.00	100.000
197.00	100.000
198.00	100.000
199.00	100.000
200.00	100.000
201.00	100.000
202.00	100.000
203.00	100.000
204.00	100.000
205.00	100.000
206.00	100.000
207.00	100.000
208.00	100.000
209.00	100.000
210.00	100.000
211.00	100.000
212.00	100.000
213.00	100.000
214.00	100.000
215.00	100.000
216.00	100.000
217.00	100.000
218.00	100.000
219.00	100.000
220.00	100.000
221.00	100.000
222.00	100.000
223.00	100.000
224.00	100.000
225.00	100.000
226.00	100.000
227.00	100.000
228.00	100.000
229.00	100.000
230.00	100.000
231.00	100.000
232.00	100.000
233.00	100.000
234.00	100.000
235.00	100.000
236.00	100.000
237.00	100.000
238.00	100.000
239.00	100.000
240.00	100.000
241.00	100.000
242.00	100.000
243.00	100.000
244.00	100.000
245.00	100.000
246.00	100.000
247.00	100.000
248.00	100.000
249.00	100.000
250.00	100.000
251.00	100.000
252.00	100.000
253.00	100.000
254.00	100.000
255.00	100.000
256.00	100.000
257.00	100.000
258.00	100.000
259.00	100.000
260.00	100.000
261.00	100.000
262.00	100.000
263.00	100.000
264.00	100.000
265.00	100.000
266.00	100.000
267.00	100.000
268.00	100.000
269.00	100.000
270.00	100.000
271.00	100.000
272.00	100.000
273.00	100.000
274.00	100.000
275.00	100.000
276.00	100.000
277.00	100.000
278.00	100.000
279.00	100.000
280.00	100.000
281.00	100.000
282.00	100.000
283.00	100.000
284.00	100.000
285.00	100.000
286.00	100.000
287.00	100.000
288.00	100.000
289.00	100.000
290.00	100.000
291.00	100.000
292.00	100.000
293.00	100.000
294.00	100.000
295.00	100.000
296.00	100.000
297.00	100.000
298.00	100.000
299.00	100.000
300.00	100.000
301.00	100.000
302.00	100.000
303.00	100.000
304.00	100.000
305.00	100.000
306.00	100.000
307.00	100.000
308.00	100.000
309.00	100.000
310.00	100.000
311.00	100.000
312.00	100.000
313.00	100.000
314.00	100.000
315.00	100.000
316.00	100.000
317.00	100.000
318.00	100.000
319.00	100.000
320.00	100.000
321.00	100.000
322.00	100.000
323.00	100.000
324.00	100.000
325.00	100.000
326.00	100.000
327.00	100.000
328.00	100.000
329.00	100.000
330.00	100.000
331.00	100.000
332.00	100.000
333.00	100.000
334.00	100.000
335.00	100.000
336.00	100.000
337.00	100.000
338.00	100.000
339.00	100.000
340.00	100.000
341.00	100.000
342.00	100.000
343.00	100.000
344.00	100.000
345.00	100.000
346.00	100.000
347.00	100.000
348.00	100.000
349.00	100.000
350.00	100.000
351.00	100.000
352.00	100.000
353.00	100.000
354.00	100.000
355.00	100.000
356.00	100.000
357.00	100.000
358.00	100.000
359.00	100.000
360.00	100.000
361.00	100.000
362.00	100.000
363.00	100.000
364.00	100.000
365.00	100.000
366.00	100.000
367.00	100.000
368.00	100.000
369.00	100.000
370.00	100.000
371.00	100.000
372.00	100.000
373.00	100.000
374.00	100.000
375.00	100.000
376.00	100.000
377.00	100.000
378.00	100.000
379.00	100.000
380.00	100.000


==> data/VAMO/I/gap/EVSP3.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00


==> data/VAMO/I/performance/EVSP1-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	42.00
0.33	50.00
0.50	54.50
0.67	58.00
0.83	62.50
1.00	63.50
1.17	65.00
1.33	68.00
1.50	70.00
1.67	71.00
1.83	71.50
2.00	72.00
2.17	73.50
2.33	74.00
2.50	74.50
2.67	77.00
2.83	78.00
3.00	79.50
3.17	79.50
3.33	80.00
3.50	80.50
3.67	81.00
3.83	81.00
4.00	82.50
4.17	83.00
4.33	84.50
4.50	85.00
4.67	85.00
4.83	85.50
5.00	86.50
5.17	87.00
5.33	87.00
5.50	87.00
5.67	87.00
5.83	87.00
6.00	87.50
6.17	88.00
6.33	88.00
6.50	88.50
6.67	88.50
6.83	88.50
7.00	88.50
7.17	89.00
7.33	89.50
7.50	89.50
7.67	89.50
7.83	89.50
8.00	89.50
8.17	90.00
8.33	90.50
8.50	91.50
8.67	91.50
8.83	91.50
9.00	91.50
9.17	91.50
9.33	91.50
9.50	91.50
9.67	91.50
9.83	92.00
10.00	92.00
10.17	92.00
10.33	92.50
10.50	92.50
10.67	92.50
10.83	92.50
11.00	92.50
11.17	92.50
11.33	92.50
11.50	92.50
11.67	93.00
11.83	93.00
12.00	93.00
12.17	93.00
12.33	93.50
12.50	93.50
12.67	93.50
12.83	93.50
13.00	93.50
13.17	94.00
13.33	94.00
13.50	94.00
13.67	94.00
13.83	94.00
14.00	94.00
14.17	94.00
14.33	94.00
14.50	94.00
14.67	94.00
14.83	95.00
15.00	95.00
15.17	95.00
15.33	95.00
15.50	95.00
15.67	95.00
15.83	95.00
16.00	95.00
16.17	95.00
16.33	95.00
16.50	95.00
16.67	95.00
16.83	95.50
17.00	95.50
17.17	95.50
17.33	95.50
17.50	95.50
17.67	95.50
17.83	96.00
18.00	96.50
18.17	96.50
18.33	96.50
18.50	96.50
18.67	96.50
18.83	96.50
19.00	96.50
19.17	97.00
19.33	97.00
19.50	97.00
19.67	97.00
19.83	97.00
20.00	97.00
20.17	97.00
20.33	97.00
20.50	97.00
20.67	97.00
20.83	97.00
21.00	97.00
21.17	97.00
21.33	97.50
21.50	97.50
21.67	98.00
21.83	98.00
22.00	98.00
22.17	98.00
22.33	98.00
22.50	98.00
22.67	98.00
22.83	98.00
23.00	98.00
23.17	98.00
23.33	98.00
23.50	98.00
23.67	98.00
23.83	98.00
24.00	98.00
24.17	98.00
24.33	98.00
24.50	98.00
24.67	98.00
24.83	98.00
25.00	98.00
25.17	98.00
25.33	98.00
25.50	98.00
25.67	98.00
25.83	98.00
26.00	98.00
26.17	98.00
26.33	98.00
26.50	98.00
26.67	98.00
26.83	98.00
27.00	98.00
27.17	98.00
27.33	98.00
27.50	98.00
27.67	98.00
27.83	98.00
28.00	98.00
28.17	98.00
28.33	98.00
28.50	98.00
28.67	98.00
28.83	98.00
29.00	98.00
29.17	98.00
29.33	98.50
29.50	98.50
29.67	98.50
29.83	98.50
30.00	98.50
30.17	98.50
30.33	98.50
30.50	98.50
30.67	98.50
30.83	98.50
31.00	98.50
31.17	99.00
31.33	99.00
31.50	99.00
31.67	99.00
31.83	99.00
32.00	99.00
32.17	99.00
32.33	99.00
32.50	99.00
32.67	99.00
32.83	99.00
33.00	99.00
33.17	99.00
33.33	99.00
33.50	99.00
33.67	99.00
33.83	99.00
34.00	99.00
34.17	99.00
34.33	99.00
34.50	99.00
34.67	99.00
34.83	99.00
35.00	99.00
35.17	99.00
35.33	99.00
35.50	99.00
35.67	99.00
35.83	99.00
36.00	99.00
36.17	99.00
36.33	99.00
36.50	99.00
36.67	99.00
36.83	99.00
37.00	99.00
37.17	99.00
37.33	99.00
37.50	99.00
37.67	99.00
37.83	99.00
38.00	99.00
38.17	99.00
38.33	99.00
38.50	99.00
38.67	99.00
38.83	99.00
39.00	99.00
39.17	99.00
39.33	99.00
39.50	99.00
39.67	99.00
39.83	99.00
40.00	99.00
40.17	99.00
40.33	99.00
40.50	99.00
40.67	99.00
40.83	99.00
41.00	99.00
41.17	99.00
41.33	99.00
41.50	99.00
41.67	99.00
41.83	99.00
42.00	99.00
42.17	99.00
42.33	99.00
42.50	99.00
42.67	99.00
42.83	99.00
43.00	99.00
43.17	99.00
43.33	99.00
43.50	99.00
43.67	99.00
43.83	99.00
44.00	99.00
44.17	99.00
44.33	99.00
44.50	99.00
44.67	99.00
44.83	99.00
45.00	99.00
45.17	99.00
45.33	99.00
45.50	99.00
45.67	99.00
45.83	99.00
46.00	99.00
46.17	99.00
46.33	99.00
46.50	99.00
46.67	99.00
46.83	99.00
47.00	99.00
47.17	99.00
47.33	99.00
47.50	99.00
47.67	99.00
47.83	99.00
48.00	99.00
48.17	99.00
48.33	99.00
48.50	99.00
48.67	99.00
48.83	99.00
49.00	99.00
49.17	99.00
49.33	99.00
49.50	99.00
49.67	99.00
49.83	99.50
50.00	99.50
50.17	99.50
50.33	99.50
50.50	99.50
50.67	99.50
50.83	99.50
51.00	99.50
51.17	99.50
51.33	99.50
51.50	99.50
51.67	99.50
51.83	99.50
52.00	99.50
52.17	99.50
52.33	99.50
52.50	99.50
52.67	99.50
52.83	99.50
53.00	99.50
53.17	99.50
53.33	99.50
53.50	99.50
53.67	99.50
53.83	99.50
54.00	99.50
54.17	99.50
54.33	99.50
54.50	99.50
54.67	99.50
54.83	99.50
55.00	99.50
55.17	99.50
55.33	99.50
55.50	99.50
55.67	99.50
55.83	99.50
56.00	99.50
56.17	99.50
56.33	99.50
56.50	99.50
56.67	99.50
56.83	99.50
57.00	99.50
57.17	99.50
57.33	99.50
57.50	99.50
57.67	99.50
57.83	99.50
58.00	99.50
58.17	99.50
58.33	99.50
58.50	99.50
58.67	99.50
58.83	99.50
59.00	99.50
59.17	99.50
59.33	99.50
59.50	99.50
59.67	99.50
59.83	99.50
60.00	99.50


==> data/VAMO/I/performance/EVSP1.dat <==
runtime	num_of_ins
0.00	0.00
0.17	39.50
0.33	48.00
0.50	53.00
0.67	57.00
0.83	59.50
1.00	61.00
1.17	63.00
1.33	65.00
1.50	67.00
1.67	68.00
1.83	69.00
2.00	70.00
2.17	70.00
2.33	70.00
2.50	70.50
2.67	71.00
2.83	73.50
3.00	74.00
3.17	75.00
3.33	76.50
3.50	77.00
3.67	77.50
3.83	78.50
4.00	78.50
4.17	79.00
4.33	80.50
4.50	81.00
4.67	82.00
4.83	82.50
5.00	83.00
5.17	83.50
5.33	84.50
5.50	85.00
5.67	85.50
5.83	85.50
6.00	86.00
6.17	86.00
6.33	86.50
6.50	87.00
6.67	87.00
6.83	87.00
7.00	87.00
7.17	88.00
7.33	88.00
7.50	88.00
7.67	88.00
7.83	88.00
8.00	88.00
8.17	88.50
8.33	88.50
8.50	88.50
8.67	88.50
8.83	88.50
9.00	88.50
9.17	88.50
9.33	89.00
9.50	89.00
9.67	89.50
9.83	89.50
10.00	89.50
10.17	89.50
10.33	89.50
10.50	89.50
10.67	90.00
10.83	90.00
11.00	90.00
11.17	90.00
11.33	90.00
11.50	90.50
11.67	90.50
11.83	90.50
12.00	90.50
12.17	90.50
12.33	90.50
12.50	91.00
12.67	91.00
12.83	91.00
13.00	92.00
13.17	92.00
13.33	92.50
13.50	92.50
13.67	92.50
13.83	92.50
14.00	93.50
14.17	93.50
14.33	93.50
14.50	93.50
14.67	93.50
14.83	94.00
15.00	94.00
15.17	94.00
15.33	94.00
15.50	94.00
15.67	94.00
15.83	94.00
16.00	94.00
16.17	94.00
16.33	94.00
16.50	94.00
16.67	94.00
16.83	94.00
17.00	94.00
17.17	94.00
17.33	94.00
17.50	94.00
17.67	94.50
17.83	94.50
18.00	94.50
18.17	94.50
18.33	94.50
18.50	94.50
18.67	94.50
18.83	94.50
19.00	95.00
19.17	95.00
19.33	96.00
19.50	96.00
19.67	96.00
19.83	96.00
20.00	96.00
20.17	96.00
20.33	96.00
20.50	96.00
20.67	96.00
20.83	96.00
21.00	96.50
21.17	96.50
21.33	96.50
21.50	96.50
21.67	96.50
21.83	96.50
22.00	96.50
22.17	97.00
22.33	97.00
22.50	97.00
22.67	97.00
22.83	97.00
23.00	97.00
23.17	97.00
23.33	97.00
23.50	97.00
23.67	97.00
23.83	97.00
24.00	97.00
24.17	97.00
24.33	97.50
24.50	97.50
24.67	97.50
24.83	97.50
25.00	97.50
25.17	97.50
25.33	97.50
25.50	97.50
25.67	97.50
25.83	97.50
26.00	97.50
26.17	97.50
26.33	97.50
26.50	97.50
26.67	97.50
26.83	97.50
27.00	97.50
27.17	97.50
27.33	97.50
27.50	97.50
27.67	97.50
27.83	98.00
28.00	98.00
28.17	98.00
28.33	98.00
28.50	98.00
28.67	98.00
28.83	98.00
29.00	98.00
29.17	98.00
29.33	98.00
29.50	98.00
29.67	98.00
29.83	98.00
30.00	98.00
30.17	98.00
30.33	98.00
30.50	98.00
30.67	98.00
30.83	98.00
31.00	98.00
31.17	98.00
31.33	98.00
31.50	98.00
31.67	98.00
31.83	98.00
32.00	98.00
32.17	98.00
32.33	98.00
32.50	98.00
32.67	98.00
32.83	98.00
33.00	98.00
33.17	98.00
33.33	98.00
33.50	98.00
33.67	98.00
33.83	98.00
34.00	98.00
34.17	98.00
34.33	98.00
34.50	98.00
34.67	98.50
34.83	98.50
35.00	98.50
35.17	98.50
35.33	98.50
35.50	98.50
35.67	98.50
35.83	98.50
36.00	98.50
36.17	98.50
36.33	98.50
36.50	98.50
36.67	98.50
36.83	99.00
37.00	99.00
37.17	99.00
37.33	99.00
37.50	99.00
37.67	99.00
37.83	99.50
38.00	99.50
38.17	99.50
38.33	99.50
38.50	99.50
38.67	99.50
38.83	99.50
39.00	99.50
39.17	99.50
39.33	99.50
39.50	99.50
39.67	99.50
39.83	99.50
40.00	99.50
40.17	99.50
40.33	99.50
40.50	99.50
40.67	99.50
40.83	99.50
41.00	99.50
41.17	99.50
41.33	99.50
41.50	99.50
41.67	99.50
41.83	99.50
42.00	99.50
42.17	99.50
42.33	99.50
42.50	99.50
42.67	99.50
42.83	99.50
43.00	99.50
43.17	99.50
43.33	99.50
43.50	99.50
43.67	99.50
43.83	99.50
44.00	99.50
44.17	99.50
44.33	99.50
44.50	99.50
44.67	99.50
44.83	99.50
45.00	99.50
45.17	99.50
45.33	99.50
45.50	99.50
45.67	99.50
45.83	99.50
46.00	99.50
46.17	99.50
46.33	99.50
46.50	99.50
46.67	99.50
46.83	99.50
47.00	99.50
47.17	99.50
47.33	99.50
47.50	99.50
47.67	99.50
47.83	99.50
48.00	99.50
48.17	99.50
48.33	99.50
48.50	99.50
48.67	99.50
48.83	99.50
49.00	99.50
49.17	99.50
49.33	99.50
49.50	99.50
49.67	99.50
49.83	99.50
50.00	99.50
50.17	99.50
50.33	99.50
50.50	99.50
50.67	99.50
50.83	99.50
51.00	99.50
51.17	99.50
51.33	99.50
51.50	99.50
51.67	99.50
51.83	99.50
52.00	99.50
52.17	99.50
52.33	99.50
52.50	99.50
52.67	99.50
52.83	99.50
53.00	99.50
53.17	99.50
53.33	99.50
53.50	99.50
53.67	99.50
53.83	99.50
54.00	99.50
54.17	99.50
54.33	99.50
54.50	99.50
54.67	99.50
54.83	99.50
55.00	99.50
55.17	99.50
55.33	99.50
55.50	99.50
55.67	99.50
55.83	99.50
56.00	99.50
56.17	99.50
56.33	99.50
56.50	99.50
56.67	99.50
56.83	99.50
57.00	99.50
57.17	99.50
57.33	99.50
57.50	99.50
57.67	99.50
57.83	99.50
58.00	99.50
58.17	99.50
58.33	99.50
58.50	99.50
58.67	99.50
58.83	99.50
59.00	99.50
59.17	99.50
59.33	99.50
59.50	99.50
59.67	99.50
59.83	99.50
60.00	99.50


==> data/VAMO/I/performance/EVSP2-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	48.00
0.33	55.50
0.50	62.50
0.67	66.00
0.83	69.00
1.00	73.00
1.17	76.00
1.33	78.00
1.50	79.00
1.67	79.50
1.83	81.50
2.00	82.50
2.17	84.00
2.33	85.00
2.50	85.00
2.67	86.00
2.83	87.00
3.00	87.50
3.17	88.50
3.33	89.00
3.50	89.00
3.67	89.50
3.83	89.50
4.00	90.00
4.17	90.00
4.33	91.00
4.50	91.00
4.67	91.00
4.83	91.00
5.00	91.50
5.17	91.50
5.33	92.00
5.50	92.00
5.67	92.50
5.83	92.50
6.00	93.00
6.17	93.00
6.33	93.00
6.50	93.00
6.67	93.00
6.83	93.00
7.00	93.00
7.17	93.00
7.33	93.50
7.50	93.50
7.67	93.50
7.83	93.50
8.00	93.50
8.17	93.50
8.33	93.50
8.50	93.50
8.67	93.50
8.83	93.50
9.00	94.00
9.17	94.00
9.33	94.50
9.50	94.50
9.67	94.50
9.83	94.50
10.00	94.50
10.17	94.50
10.33	94.50
10.50	94.50
10.67	94.50
10.83	94.50
11.00	95.00
11.17	95.00
11.33	95.00
11.50	95.00
11.67	95.00
11.83	95.50
12.00	95.50
12.17	96.00
12.33	96.00
12.50	96.00
12.67	96.50
12.83	96.50
13.00	96.50
13.17	97.00
13.33	97.00
13.50	97.00
13.67	97.00
13.83	97.00
14.00	97.00
14.17	97.00
14.33	97.00
14.50	97.00
14.67	97.00
14.83	97.50
15.00	97.50
15.17	97.50
15.33	97.50
15.50	97.50
15.67	97.50
15.83	97.50
16.00	98.00
16.17	98.00
16.33	98.00
16.50	98.00
16.67	98.00
16.83	98.00
17.00	98.00
17.17	98.00
17.33	98.00
17.50	98.00
17.67	98.00
17.83	98.00
18.00	98.00
18.17	98.50
18.33	98.50
18.50	98.50
18.67	98.50
18.83	99.00
19.00	99.50
19.17	99.50
19.33	99.50
19.50	99.50
19.67	99.50
19.83	99.50
20.00	99.50
20.17	99.50
20.33	99.50
20.50	99.50
20.67	99.50
20.83	99.50
21.00	99.50
21.17	99.50
21.33	99.50
21.50	99.50
21.67	99.50
21.83	99.50
22.00	99.50
22.17	99.50
22.33	99.50
22.50	99.50
22.67	99.50
22.83	99.50
23.00	99.50
23.17	99.50
23.33	99.50
23.50	99.50
23.67	99.50
23.83	99.50
24.00	99.50
24.17	99.50
24.33	99.50
24.50	99.50
24.67	99.50
24.83	99.50
25.00	99.50
25.17	99.50
25.33	99.50
25.50	99.50
25.67	99.50
25.83	99.50
26.00	99.50
26.17	99.50
26.33	99.50
26.50	99.50
26.67	99.50
26.83	99.50
27.00	99.50
27.17	99.50
27.33	99.50
27.50	99.50
27.67	99.50
27.83	99.50
28.00	99.50
28.17	99.50
28.33	99.50
28.50	99.50
28.67	99.50
28.83	99.50
29.00	99.50
29.17	99.50
29.33	99.50
29.50	99.50
29.67	99.50
29.83	99.50
30.00	99.50
30.17	99.50
30.33	99.50
30.50	99.50
30.67	99.50
30.83	99.50
31.00	99.50
31.17	99.50
31.33	99.50
31.50	99.50
31.67	99.50
31.83	99.50
32.00	99.50
32.17	99.50
32.33	99.50
32.50	99.50
32.67	99.50
32.83	99.50
33.00	99.50
33.17	99.50
33.33	99.50
33.50	99.50
33.67	99.50
33.83	99.50
34.00	99.50
34.17	99.50
34.33	99.50
34.50	99.50
34.67	99.50
34.83	99.50
35.00	99.50
35.17	99.50
35.33	99.50
35.50	99.50
35.67	99.50
35.83	99.50
36.00	99.50
36.17	99.50
36.33	99.50
36.50	99.50
36.67	99.50
36.83	99.50
37.00	99.50
37.17	99.50
37.33	99.50
37.50	99.50
37.67	99.50
37.83	99.50
38.00	99.50
38.17	99.50
38.33	99.50
38.50	99.50
38.67	99.50
38.83	99.50
39.00	99.50
39.17	99.50
39.33	99.50
39.50	99.50
39.67	99.50
39.83	99.50
40.00	99.50
40.17	99.50
40.33	99.50
40.50	99.50
40.67	99.50
40.83	99.50
41.00	99.50
41.17	99.50
41.33	99.50
41.50	99.50
41.67	99.50
41.83	99.50
42.00	99.50
42.17	99.50
42.33	99.50
42.50	99.50
42.67	99.50
42.83	99.50
43.00	99.50
43.17	99.50
43.33	99.50
43.50	99.50
43.67	99.50
43.83	99.50
44.00	99.50
44.17	99.50
44.33	99.50
44.50	99.50
44.67	99.50
44.83	99.50
45.00	99.50
45.17	99.50
45.33	99.50
45.50	99.50
45.67	99.50
45.83	99.50
46.00	99.50
46.17	99.50
46.33	99.50
46.50	99.50
46.67	99.50
46.83	99.50
47.00	99.50
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/I/performance/EVSP2.dat <==
runtime	num_of_ins
0.00	0.00
0.17	43.50
0.33	51.50
0.50	56.50
0.67	62.50
0.83	66.00
1.00	69.00
1.17	70.50
1.33	73.50
1.50	74.00
1.67	76.50
1.83	77.00
2.00	77.50
2.17	79.50
2.33	80.00
2.50	80.50
2.67	82.50
2.83	83.50
3.00	83.50
3.17	84.50
3.33	84.50
3.50	85.50
3.67	86.00
3.83	87.00
4.00	88.00
4.17	88.00
4.33	88.50
4.50	89.00
4.67	89.50
4.83	89.50
5.00	89.50
5.17	90.50
5.33	90.50
5.50	90.50
5.67	90.50
5.83	91.00
6.00	91.00
6.17	91.50
6.33	91.50
6.50	91.50
6.67	91.50
6.83	91.50
7.00	91.50
7.17	91.50
7.33	91.50
7.50	91.50
7.67	92.00
7.83	92.00
8.00	92.00
8.17	92.50
8.33	92.50
8.50	93.00
8.67	93.50
8.83	93.50
9.00	93.50
9.17	94.00
9.33	94.00
9.50	94.00
9.67	94.00
9.83	94.00
10.00	94.00
10.17	94.00
10.33	94.50
10.50	94.50
10.67	94.50
10.83	94.50
11.00	94.50
11.17	94.50
11.33	94.50
11.50	94.50
11.67	94.50
11.83	94.50
12.00	95.00
12.17	95.00
12.33	95.00
12.50	95.00
12.67	95.00
12.83	95.00
13.00	95.00
13.17	95.00
13.33	95.00
13.50	95.00
13.67	95.00
13.83	95.00
14.00	95.00
14.17	95.50
14.33	95.50
14.50	95.50
14.67	95.50
14.83	95.50
15.00	95.50
15.17	95.50
15.33	95.50
15.50	95.50
15.67	95.50
15.83	96.00
16.00	96.00
16.17	96.00
16.33	96.00
16.50	96.00
16.67	96.00
16.83	96.00
17.00	96.00
17.17	96.00
17.33	96.00
17.50	96.00
17.67	96.00
17.83	96.00
18.00	96.00
18.17	96.00
18.33	96.00
18.50	96.50
18.67	96.50
18.83	96.50
19.00	96.50
19.17	97.00
19.33	97.00
19.50	97.00
19.67	97.00
19.83	97.00
20.00	97.00
20.17	97.00
20.33	97.50
20.50	97.50
20.67	97.50
20.83	97.50
21.00	97.50
21.17	97.50
21.33	97.50
21.50	97.50
21.67	97.50
21.83	97.50
22.00	97.50
22.17	97.50
22.33	97.50
22.50	98.00
22.67	98.00
22.83	98.00
23.00	98.00
23.17	98.00
23.33	98.00
23.50	98.00
23.67	98.00
23.83	98.00
24.00	98.00
24.17	98.00
24.33	98.00
24.50	98.00
24.67	98.00
24.83	98.00
25.00	98.00
25.17	98.50
25.33	99.00
25.50	99.50
25.67	99.50
25.83	99.50
26.00	99.50
26.17	99.50
26.33	99.50
26.50	99.50
26.67	99.50
26.83	99.50
27.00	99.50
27.17	99.50
27.33	99.50
27.50	99.50
27.67	99.50
27.83	99.50
28.00	99.50
28.17	99.50
28.33	99.50
28.50	99.50
28.67	99.50
28.83	99.50
29.00	99.50
29.17	99.50
29.33	99.50
29.50	99.50
29.67	99.50
29.83	99.50
30.00	99.50
30.17	99.50
30.33	99.50
30.50	99.50
30.67	99.50
30.83	99.50
31.00	99.50
31.17	99.50
31.33	99.50
31.50	99.50
31.67	99.50
31.83	99.50
32.00	99.50
32.17	99.50
32.33	99.50
32.50	99.50
32.67	99.50
32.83	99.50
33.00	99.50
33.17	99.50
33.33	99.50
33.50	99.50
33.67	99.50
33.83	99.50
34.00	99.50
34.17	99.50
34.33	99.50
34.50	99.50
34.67	99.50
34.83	99.50
35.00	99.50
35.17	99.50
35.33	99.50
35.50	99.50
35.67	99.50
35.83	99.50
36.00	99.50
36.17	99.50
36.33	99.50
36.50	99.50
36.67	99.50
36.83	99.50
37.00	99.50
37.17	99.50
37.33	99.50
37.50	99.50
37.67	99.50
37.83	99.50
38.00	99.50
38.17	99.50
38.33	99.50
38.50	99.50
38.67	99.50
38.83	99.50
39.00	99.50
39.17	99.50
39.33	99.50
39.50	99.50
39.67	99.50
39.83	99.50
40.00	99.50
40.17	99.50
40.33	99.50
40.50	99.50
40.67	99.50
40.83	99.50
41.00	99.50
41.17	99.50
41.33	99.50
41.50	99.50
41.67	99.50
41.83	99.50
42.00	99.50
42.17	99.50
42.33	99.50
42.50	99.50
42.67	99.50
42.83	99.50
43.00	99.50
43.17	99.50
43.33	99.50
43.50	99.50
43.67	99.50
43.83	99.50
44.00	99.50
44.17	99.50
44.33	99.50
44.50	99.50
44.67	99.50
44.83	99.50
45.00	99.50
45.17	99.50
45.33	99.50
45.50	99.50
45.67	99.50
45.83	99.50
46.00	99.50
46.17	99.50
46.33	99.50
46.50	99.50
46.67	99.50
46.83	99.50
47.00	99.50
47.17	99.50
47.33	99.50
47.50	99.50
47.67	99.50
47.83	99.50
48.00	99.50
48.17	99.50
48.33	99.50
48.50	99.50
48.67	99.50
48.83	99.50
49.00	99.50
49.17	99.50
49.33	99.50
49.50	99.50
49.67	99.50
49.83	99.50
50.00	99.50
50.17	99.50
50.33	99.50
50.50	99.50
50.67	99.50
50.83	99.50
51.00	99.50
51.17	99.50
51.33	99.50
51.50	99.50
51.67	99.50
51.83	99.50
52.00	99.50
52.17	99.50
52.33	99.50
52.50	99.50
52.67	99.50
52.83	99.50
53.00	99.50
53.17	99.50
53.33	99.50
53.50	99.50
53.67	99.50
53.83	99.50
54.00	99.50
54.17	99.50
54.33	99.50
54.50	99.50
54.67	99.50
54.83	99.50
55.00	99.50
55.17	99.50
55.33	99.50
55.50	99.50
55.67	99.50
55.83	99.50
56.00	99.50
56.17	99.50
56.33	99.50
56.50	99.50
56.67	99.50
56.83	99.50
57.00	99.50
57.17	99.50
57.33	99.50
57.50	99.50
57.67	99.50
57.83	99.50
58.00	99.50
58.17	99.50
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/I/performance/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	98.50
0.33	100.00
0.50	100.00
0.67	100.00
0.83	100.00
1.00	100.00
1.17	100.00
1.33	100.00
1.50	100.00
1.67	100.00
1.83	100.00
2.00	100.00
2.17	100.00
2.33	100.00
2.50	100.00
2.67	100.00
2.83	100.00
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/II/gap/EVSP1-S.dat <==
gap	num_of_ins
0.00	41.000
1.00	41.500
2.00	41.500
3.00	43.000
4.00	43.000
5.00	43.000
6.00	43.000
7.00	43.000
8.00	43.500
9.00	43.500
10.00	43.500
11.00	43.500
12.00	43.500
13.00	44.000
14.00	44.000
15.00	44.000
16.00	44.500
17.00	44.500
18.00	44.500
19.00	44.500
20.00	44.500
21.00	44.500
22.00	44.500
23.00	44.500
24.00	44.500
25.00	44.500
26.00	44.500
27.00	44.500
28.00	44.500
29.00	44.500
30.00	45.000
31.00	46.000
32.00	46.000
33.00	46.000
34.00	46.000
35.00	46.000
36.00	46.000
37.00	46.500
38.00	47.000
39.00	47.000
40.00	47.000
41.00	47.000
42.00	47.000
43.00	47.000
44.00	47.000
45.00	47.500
46.00	47.500
47.00	47.500
48.00	47.500
49.00	47.500
50.00	47.500
51.00	47.500
52.00	47.500
53.00	47.500
54.00	47.500
55.00	47.500
56.00	47.500
57.00	47.500
58.00	47.500
59.00	47.500
60.00	47.500
61.00	47.500
62.00	47.500
63.00	47.500
64.00	47.500
65.00	47.500
66.00	47.500
67.00	47.500
68.00	47.500
69.00	47.500
70.00	47.500
71.00	47.500
72.00	48.000
73.00	48.000
74.00	48.000
75.00	48.000
76.00	48.000
77.00	48.000
78.00	48.000
79.00	48.000
80.00	48.000
81.00	48.000
82.00	48.000
83.00	48.000
84.00	48.000
85.00	48.000
86.00	48.000
87.00	48.000
88.00	48.000
89.00	48.000
90.00	48.000
91.00	48.000
92.00	48.000
93.00	48.000
94.00	48.000
95.00	48.000
96.00	48.000
97.00	48.000
98.00	48.000
99.00	48.000
100.00	48.000
101.00	48.000
102.00	48.000
103.00	48.000
104.00	48.000
105.00	48.000
106.00	48.000
107.00	48.000
108.00	48.000
109.00	48.000
110.00	48.000
111.00	48.500
112.00	48.500
113.00	48.500
114.00	48.500
115.00	48.500
116.00	48.500
117.00	48.500
118.00	48.500
119.00	48.500
120.00	48.500
121.00	48.500
122.00	48.500
123.00	48.500
124.00	48.500
125.00	48.500
126.00	48.500
127.00	48.500
128.00	48.500
129.00	48.500
130.00	48.500
131.00	48.500
132.00	48.500
133.00	48.500
134.00	48.500
135.00	48.500
136.00	48.500
137.00	48.500
138.00	48.500
139.00	48.500
140.00	48.500
141.00	48.500
142.00	48.500
143.00	48.500
144.00	49.000
145.00	49.000
146.00	49.000
147.00	49.000
148.00	49.000
149.00	49.000
150.00	49.000
151.00	49.000
152.00	49.000
153.00	49.000
154.00	49.000
155.00	49.000
156.00	49.000
157.00	49.000
158.00	49.000
159.00	49.000
160.00	49.000
161.00	49.000
162.00	49.000
163.00	49.000
164.00	49.000
165.00	49.500
166.00	49.500
167.00	49.500
168.00	49.500
169.00	49.500
170.00	49.500
171.00	49.500
172.00	50.000
173.00	50.500
174.00	50.500
175.00	50.500
176.00	50.500
177.00	50.500
178.00	50.500
179.00	51.000
180.00	51.000
181.00	51.000
182.00	51.000
183.00	51.000
184.00	51.000
185.00	51.000
186.00	51.000
187.00	51.500
188.00	51.500
189.00	51.500
190.00	51.500
191.00	51.500
192.00	51.500
193.00	51.500
194.00	52.000
195.00	52.000
196.00	52.500
197.00	52.500
198.00	52.500
199.00	52.500
200.00	52.500
201.00	52.500
202.00	53.000
203.00	53.000
204.00	53.500
205.00	53.500
206.00	53.500
207.00	53.500
208.00	53.500
209.00	53.500
210.00	54.500
211.00	54.500
212.00	54.500
213.00	55.000
214.00	55.000
215.00	55.000
216.00	55.000
217.00	55.000
218.00	55.000
219.00	55.000
220.00	55.000
221.00	55.000
222.00	55.500
223.00	55.500
224.00	55.500
225.00	55.500
226.00	55.500
227.00	55.500
228.00	55.500
229.00	55.500
230.00	55.500
231.00	55.500
232.00	55.500
233.00	55.500
234.00	55.500
235.00	55.500
236.00	55.500
237.00	56.000
238.00	56.000
239.00	56.000
240.00	56.000
241.00	56.000
242.00	56.500
243.00	57.000
244.00	57.000
245.00	57.500
246.00	57.500
247.00	57.500
248.00	57.500
249.00	57.500
250.00	58.500
251.00	58.500
252.00	58.500
253.00	58.500
254.00	58.500
255.00	58.500
256.00	58.500
257.00	58.500
258.00	59.500
259.00	59.500
260.00	60.000
261.00	60.000
262.00	60.000
263.00	61.000
264.00	61.000
265.00	61.000
266.00	61.500
267.00	61.500
268.00	61.500
269.00	61.500
270.00	61.500
271.00	61.500
272.00	61.500
273.00	61.500
274.00	61.500
275.00	61.500
276.00	62.000
277.00	62.500
278.00	62.500
279.00	62.500
280.00	62.500
281.00	62.500
282.00	63.000
283.00	63.500
284.00	64.000
285.00	64.000
286.00	64.000
287.00	64.000
288.00	64.000
289.00	64.000
290.00	65.000
291.00	65.000
292.00	65.000
293.00	65.500
294.00	65.500
295.00	66.000
296.00	66.500
297.00	66.500
298.00	67.500
299.00	67.500
300.00	67.500
301.00	67.500
302.00	67.500
303.00	67.500
304.00	67.500
305.00	68.500
306.00	69.500
307.00	69.500
308.00	69.500
309.00	70.000
310.00	70.000
311.00	70.500
312.00	70.500
313.00	70.500
314.00	71.000
315.00	71.000
316.00	71.000
317.00	71.500
318.00	71.500
319.00	71.500
320.00	72.000
321.00	72.500
322.00	72.500
323.00	72.500
324.00	73.000
325.00	73.000
326.00	73.000
327.00	73.000
328.00	73.500
329.00	74.000
330.00	74.000
331.00	74.000
332.00	74.000
333.00	74.000
334.00	74.000
335.00	74.000
336.00	74.000
337.00	74.000
338.00	75.000
339.00	75.500
340.00	75.500
341.00	76.000
342.00	76.500
343.00	76.500
344.00	76.500
345.00	76.500
346.00	77.000
347.00	77.000
348.00	77.500
349.00	78.500
350.00	79.000
351.00	79.000
352.00	79.000
353.00	79.000
354.00	79.500
355.00	79.500
356.00	79.500
357.00	80.000
358.00	80.500
359.00	80.500
360.00	81.500
361.00	82.000
362.00	82.000
363.00	82.000
364.00	82.500
365.00	82.500
366.00	82.500
367.00	82.500
368.00	83.000
369.00	83.000
370.00	83.500
371.00	84.000
372.00	84.000
373.00	84.000
374.00	84.000
375.00	84.000
376.00	84.000
377.00	84.000
378.00	84.000
379.00	84.000
380.00	84.000
381.00	84.000
382.00	84.000
383.00	84.000
384.00	84.000
385.00	84.000
386.00	84.000
387.00	84.500
388.00	84.500
389.00	85.000
390.00	85.000
391.00	85.000
392.00	85.000
393.00	85.500
394.00	85.500
395.00	86.000
396.00	86.500
397.00	86.500
398.00	86.500
399.00	86.500
400.00	86.500
401.00	86.500
402.00	86.500
403.00	86.500
404.00	86.500
405.00	87.000
406.00	87.500
407.00	87.500
408.00	87.500
409.00	87.500
410.00	87.500
411.00	87.500
412.00	88.000
413.00	88.500
414.00	89.000
415.00	90.000
416.00	90.000
417.00	90.000
418.00	90.000
419.00	90.000
420.00	90.000
421.00	90.000
422.00	90.000
423.00	90.000
424.00	90.500
425.00	90.500
426.00	90.500
427.00	90.500
428.00	90.500
429.00	90.500
430.00	90.500
431.00	90.500
432.00	90.500
433.00	91.000
434.00	91.000
435.00	91.500
436.00	91.500
437.00	92.000
438.00	92.000
439.00	92.000
440.00	92.500
441.00	92.500
442.00	92.500
443.00	92.500
444.00	92.500
445.00	92.500
446.00	92.500
447.00	92.500
448.00	92.500
449.00	92.500
450.00	92.500
451.00	92.500
452.00	92.500
453.00	92.500
454.00	93.000
455.00	93.000
456.00	93.500
457.00	93.500
458.00	93.500
459.00	94.000
460.00	94.000
461.00	94.000
462.00	94.500
463.00	94.500
464.00	94.500
465.00	94.500
466.00	94.500
467.00	94.500
468.00	94.500
469.00	94.500
470.00	95.000
471.00	95.000
472.00	95.000
473.00	95.000
474.00	95.000
475.00	95.000
476.00	95.000
477.00	95.000
478.00	95.000
479.00	95.000
480.00	95.000
481.00	95.000
482.00	95.000
483.00	95.000
484.00	95.000
485.00	95.000
486.00	95.000
487.00	95.000
488.00	95.000
489.00	95.000
490.00	95.000
491.00	95.000
492.00	95.500
493.00	95.500
494.00	96.000
495.00	96.000
496.00	96.500
497.00	96.500
498.00	96.500
499.00	96.500
500.00	96.500
501.00	96.500
502.00	96.500
503.00	96.500
504.00	96.500
505.00	97.000
506.00	97.000
507.00	97.000
508.00	97.000
509.00	97.000
510.00	97.000
511.00	97.000
512.00	97.000
513.00	97.000
514.00	97.000
515.00	97.000
516.00	97.000
517.00	97.500
518.00	97.500
519.00	97.500
520.00	97.500
521.00	97.500
522.00	97.500
523.00	97.500
524.00	97.500
525.00	98.000
526.00	98.000
527.00	98.000
528.00	98.000
529.00	98.000
530.00	98.000
531.00	98.000
532.00	98.000
533.00	98.000
534.00	98.000
535.00	98.000
536.00	98.000
537.00	98.000
538.00	98.000
539.00	98.000
540.00	98.000
541.00	98.000
542.00	98.000
543.00	98.000
544.00	98.000
545.00	98.000
546.00	98.500
547.00	98.500
548.00	98.500
549.00	98.500
550.00	98.500
551.00	98.500
552.00	98.500
553.00	98.500
554.00	98.500
555.00	98.500
556.00	98.500
557.00	98.500
558.00	98.500
559.00	98.500
560.00	98.500
561.00	98.500
562.00	98.500
563.00	98.500
564.00	98.500
565.00	98.500
566.00	98.500
567.00	98.500
568.00	99.000
569.00	99.000
570.00	99.500
571.00	99.500
572.00	99.500
573.00	100.000
574.00	100.000
575.00	100.000
576.00	100.000
577.00	100.000
578.00	100.000
579.00	100.000
580.00	100.000
581.00	100.000
582.00	100.000
583.00	100.000
584.00	100.000
585.00	100.000
586.00	100.000
587.00	100.000
588.00	100.000
589.00	100.000
590.00	100.000
591.00	100.000
592.00	100.000
593.00	100.000
594.00	100.000
595.00	100.000
596.00	100.000
597.00	100.000
598.00	100.000
599.00	100.000
600.00	100.000
601.00	100.000
602.00	100.000
603.00	100.000
604.00	100.000
605.00	100.000
606.00	100.000
607.00	100.000
608.00	100.000
609.00	100.000
610.00	100.000
611.00	100.000
612.00	100.000
613.00	100.000
614.00	100.000
615.00	100.000
616.00	100.000
617.00	100.000
618.00	100.000
619.00	100.000
620.00	100.000
621.00	100.000
622.00	100.000
623.00	100.000
624.00	100.000
625.00	100.000
626.00	100.000
627.00	100.000
628.00	100.000
629.00	100.000
630.00	100.000
631.00	100.000
632.00	100.000
633.00	100.000
634.00	100.000
635.00	100.000
636.00	100.000
637.00	100.000
638.00	100.000
639.00	100.000
640.00	100.000
641.00	100.000
642.00	100.000
643.00	100.000
644.00	100.000
645.00	100.000
646.00	100.000
647.00	100.000
648.00	100.000
649.00	100.000
650.00	100.000
651.00	100.000
652.00	100.000
653.00	100.000
654.00	100.000
655.00	100.000
656.00	100.000
657.00	100.000
658.00	100.000
659.00	100.000
660.00	100.000
661.00	100.000
662.00	100.000
663.00	100.000
664.00	100.000
665.00	100.000
666.00	100.000
667.00	100.000
668.00	100.000
669.00	100.000
670.00	100.000
671.00	100.000
672.00	100.000
673.00	100.000
674.00	100.000
675.00	100.000
676.00	100.000
677.00	100.000
678.00	100.000
679.00	100.000
680.00	100.000
681.00	100.000
682.00	100.000
683.00	100.000
684.00	100.000
685.00	100.000
686.00	100.000
687.00	100.000
688.00	100.000
689.00	100.000
690.00	100.000
691.00	100.000
692.00	100.000
693.00	100.000
694.00	100.000
695.00	100.000
696.00	100.000
697.00	100.000
698.00	100.000
699.00	100.000
700.00	100.000
701.00	100.000
702.00	100.000
703.00	100.000
704.00	100.000
705.00	100.000
706.00	100.000
707.00	100.000
708.00	100.000
709.00	100.000
710.00	100.000
711.00	100.000
712.00	100.000
713.00	100.000
714.00	100.000
715.00	100.000
716.00	100.000
717.00	100.000
718.00	100.000
719.00	100.000
720.00	100.000
721.00	100.000
722.00	100.000
723.00	100.000
724.00	100.000
725.00	100.000
726.00	100.000
727.00	100.000
728.00	100.000
729.00	100.000
730.00	100.000
731.00	100.000
732.00	100.000
733.00	100.000
734.00	100.000
735.00	100.000
736.00	100.000
737.00	100.000
738.00	100.000
739.00	100.000
740.00	100.000
741.00	100.000
742.00	100.000
743.00	100.000
744.00	100.000
745.00	100.000
746.00	100.000
747.00	100.000
748.00	100.000
749.00	100.000
750.00	100.000
751.00	100.000
752.00	100.000
753.00	100.000
754.00	100.000
755.00	100.000
756.00	100.000
757.00	100.000
758.00	100.000
759.00	100.000
760.00	100.000
761.00	100.000
762.00	100.000
763.00	100.000
764.00	100.000
765.00	100.000
766.00	100.000
767.00	100.000
768.00	100.000
769.00	100.000
770.00	100.000
771.00	100.000
772.00	100.000
773.00	100.000
774.00	100.000
775.00	100.000
776.00	100.000
777.00	100.000
778.00	100.000
779.00	100.000
780.00	100.000
781.00	100.000
782.00	100.000
783.00	100.000
784.00	100.000
785.00	100.000
786.00	100.000
787.00	100.000
788.00	100.000
789.00	100.000
790.00	100.000
791.00	100.000
792.00	100.000
793.00	100.000
794.00	100.000
795.00	100.000
796.00	100.000
797.00	100.000
798.00	100.000
799.00	100.000
800.00	100.000
801.00	100.000
802.00	100.000
803.00	100.000
804.00	100.000
805.00	100.000
806.00	100.000
807.00	100.000
808.00	100.000
809.00	100.000
810.00	100.000
811.00	100.000
812.00	100.000
813.00	100.000
814.00	100.000
815.00	100.000
816.00	100.000
817.00	100.000
818.00	100.000
819.00	100.000
820.00	100.000
821.00	100.000
822.00	100.000
823.00	100.000
824.00	100.000
825.00	100.000
826.00	100.000
827.00	100.000
828.00	100.000
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/II/gap/EVSP1.dat <==
gap	num_of_ins
0.00	15.5
1.00	15.500
2.00	15.500
3.00	15.500
4.00	15.500
5.00	15.500
6.00	15.500
7.00	15.500
8.00	15.500
9.00	15.500
10.00	15.500
11.00	15.500
12.00	15.500
13.00	15.500
14.00	15.500
15.00	15.500
16.00	15.500
17.00	15.500
18.00	15.500
19.00	15.500
20.00	15.500
21.00	15.500
22.00	15.500
23.00	15.500
24.00	15.500
25.00	15.500
26.00	15.500
27.00	15.500
28.00	15.500
29.00	15.500
30.00	15.500
31.00	15.500
32.00	15.500
33.00	15.500
34.00	15.500
35.00	15.500
36.00	15.500
37.00	15.500
38.00	15.500
39.00	15.500
40.00	15.500
41.00	15.500
42.00	15.500
43.00	15.500
44.00	15.500
45.00	15.500
46.00	16.000
47.00	16.000
48.00	16.000
49.00	16.000
50.00	16.000
51.00	16.000
52.00	16.000
53.00	16.000
54.00	16.000
55.00	16.000
56.00	16.000
57.00	16.000
58.00	16.000
59.00	16.000
60.00	16.000
61.00	16.000
62.00	16.000
63.00	16.500
64.00	16.500
65.00	16.500
66.00	16.500
67.00	16.500
68.00	16.500
69.00	16.500
70.00	16.500
71.00	16.500
72.00	16.500
73.00	16.500
74.00	17.000
75.00	17.000
76.00	17.000
77.00	17.000
78.00	17.000
79.00	17.000
80.00	17.000
81.00	17.000
82.00	17.000
83.00	17.000
84.00	17.000
85.00	17.000
86.00	17.000
87.00	17.000
88.00	17.000
89.00	17.000
90.00	17.000
91.00	17.000
92.00	17.000
93.00	17.000
94.00	17.000
95.00	17.500
96.00	17.500
97.00	17.500
98.00	17.500
99.00	17.500
100.00	18.000
101.00	18.000
102.00	18.000
103.00	18.000
104.00	18.000
105.00	18.000
106.00	18.000
107.00	18.000
108.00	18.000
109.00	18.000
110.00	18.000
111.00	18.000
112.00	18.000
113.00	18.000
114.00	18.000
115.00	18.000
116.00	18.000
117.00	18.000
118.00	18.000
119.00	18.000
120.00	18.000
121.00	18.000
122.00	18.000
123.00	18.000
124.00	18.000
125.00	18.000
126.00	18.000
127.00	18.000
128.00	18.000
129.00	18.500
130.00	18.500
131.00	19.000
132.00	19.000
133.00	19.000
134.00	19.000
135.00	19.000
136.00	19.000
137.00	19.000
138.00	19.000
139.00	19.000
140.00	19.000
141.00	19.000
142.00	19.500
143.00	19.500
144.00	19.500
145.00	19.500
146.00	19.500
147.00	19.500
148.00	19.500
149.00	19.500
150.00	19.500
151.00	19.500
152.00	19.500
153.00	20.000
154.00	20.000
155.00	20.000
156.00	20.000
157.00	20.000
158.00	20.000
159.00	20.000
160.00	20.000
161.00	20.000
162.00	20.000
163.00	20.000
164.00	20.000
165.00	20.000
166.00	20.500
167.00	20.500
168.00	20.500
169.00	20.500
170.00	20.500
171.00	20.500
172.00	20.500
173.00	20.500
174.00	20.500
175.00	20.500
176.00	20.500
177.00	20.500
178.00	20.500
179.00	20.500
180.00	20.500
181.00	20.500
182.00	20.500
183.00	20.500
184.00	20.500
185.00	20.500
186.00	21.000
187.00	21.000
188.00	21.000
189.00	21.000
190.00	21.000
191.00	21.000
192.00	21.000
193.00	21.000
194.00	21.000
195.00	21.000
196.00	21.000
197.00	21.000
198.00	21.000
199.00	21.000
200.00	21.500
201.00	21.500
202.00	22.000
203.00	22.000
204.00	22.000
205.00	22.000
206.00	22.000
207.00	22.000
208.00	22.000
209.00	22.000
210.00	22.000
211.00	22.000
212.00	22.500
213.00	22.500
214.00	22.500
215.00	23.000
216.00	23.000
217.00	23.000
218.00	23.000
219.00	23.000
220.00	23.000
221.00	23.000
222.00	23.000
223.00	23.000
224.00	23.000
225.00	23.000
226.00	23.000
227.00	23.000
228.00	23.000
229.00	23.000
230.00	23.500
231.00	23.500
232.00	23.500
233.00	24.000
234.00	24.000
235.00	24.000
236.00	24.000
237.00	24.000
238.00	24.500
239.00	24.500
240.00	24.500
241.00	24.500
242.00	24.500
243.00	24.500
244.00	24.500
245.00	24.500
246.00	24.500
247.00	24.500
248.00	24.500
249.00	25.000
250.00	25.000
251.00	25.000
252.00	26.000
253.00	26.000
254.00	26.000
255.00	26.500
256.00	26.500
257.00	26.500
258.00	26.500
259.00	26.500
260.00	27.000
261.00	27.500
262.00	27.500
263.00	27.500
264.00	27.500
265.00	27.500
266.00	27.500
267.00	27.500
268.00	27.500
269.00	27.500
270.00	27.500
271.00	27.500
272.00	27.500
273.00	27.500
274.00	28.000
275.00	28.000
276.00	28.000
277.00	28.000
278.00	28.000
279.00	28.000
280.00	28.000
281.00	28.500
282.00	28.500
283.00	28.500
284.00	28.500
285.00	28.500
286.00	29.000
287.00	29.000
288.00	29.000
289.00	29.000
290.00	29.000
291.00	29.000
292.00	29.500
293.00	29.500
294.00	29.500
295.00	29.500
296.00	29.500
297.00	29.500
298.00	29.500
299.00	30.000
300.00	30.500
301.00	31.000
302.00	31.500
303.00	31.500
304.00	31.500
305.00	31.500
306.00	32.000
307.00	32.000
308.00	32.000
309.00	32.000
310.00	32.500
311.00	32.500
312.00	33.000
313.00	33.000
314.00	33.000
315.00	33.000
316.00	33.000
317.00	33.500
318.00	33.500
319.00	33.500
320.00	34.000
321.00	34.000
322.00	34.500
323.00	34.500
324.00	34.500
325.00	34.500
326.00	34.500
327.00	35.000
328.00	35.000
329.00	35.500
330.00	35.500
331.00	36.000
332.00	36.500
333.00	37.500
334.00	37.500
335.00	37.500
336.00	38.000
337.00	38.000
338.00	38.500
339.00	39.500
340.00	40.500
341.00	41.000
342.00	41.000
343.00	41.500
344.00	41.500
345.00	41.500
346.00	42.000
347.00	42.000
348.00	42.500
349.00	43.000
350.00	44.000
351.00	44.000
352.00	44.500
353.00	46.000
354.00	46.000
355.00	46.000
356.00	46.000
357.00	46.500
358.00	47.000
359.00	47.000
360.00	48.000
361.00	49.000
362.00	49.000
363.00	49.500
364.00	49.500
365.00	50.500
366.00	50.500
367.00	51.000
368.00	51.000
369.00	51.000
370.00	51.000
371.00	51.500
372.00	51.500
373.00	52.000
374.00	52.500
375.00	53.500
376.00	53.500
377.00	53.500
378.00	53.500
379.00	54.500
380.00	55.000
381.00	55.000
382.00	55.500
383.00	56.500
384.00	57.000
385.00	57.000
386.00	57.000
387.00	57.000
388.00	58.000
389.00	58.000
390.00	58.000
391.00	58.000
392.00	58.000
393.00	58.000
394.00	58.000
395.00	59.000
396.00	59.000
397.00	59.000
398.00	59.500
399.00	59.500
400.00	60.000
401.00	60.000
402.00	60.000
403.00	60.500
404.00	60.500
405.00	60.500
406.00	61.000
407.00	61.500
408.00	61.500
409.00	61.500
410.00	62.000
411.00	62.000
412.00	62.500
413.00	63.000
414.00	63.000
415.00	63.000
416.00	63.500
417.00	64.000
418.00	64.500
419.00	65.000
420.00	65.500
421.00	65.500
422.00	66.000
423.00	66.000
424.00	67.000
425.00	67.000
426.00	67.000
427.00	68.000
428.00	68.000
429.00	68.000
430.00	68.000
431.00	68.000
432.00	68.500
433.00	68.500
434.00	69.000
435.00	69.000
436.00	69.000
437.00	69.000
438.00	69.000
439.00	69.000
440.00	69.000
441.00	69.500
442.00	69.500
443.00	70.500
444.00	71.000
445.00	71.000
446.00	71.500
447.00	72.000
448.00	72.000
449.00	72.000
450.00	72.000
451.00	72.000
452.00	72.000
453.00	72.000
454.00	72.000
455.00	72.500
456.00	72.500
457.00	72.500
458.00	72.500
459.00	73.500
460.00	73.500
461.00	73.500
462.00	74.000
463.00	74.000
464.00	74.500
465.00	74.500
466.00	74.500
467.00	74.500
468.00	75.000
469.00	75.000
470.00	75.500
471.00	76.000
472.00	76.000
473.00	76.500
474.00	76.500
475.00	76.500
476.00	76.500
477.00	77.000
478.00	77.000
479.00	77.000
480.00	77.000
481.00	78.000
482.00	78.000
483.00	78.000
484.00	78.500
485.00	78.500
486.00	79.000
487.00	79.000
488.00	79.000
489.00	79.000
490.00	79.000
491.00	79.000
492.00	79.500
493.00	79.500
494.00	79.500
495.00	79.500
496.00	80.000
497.00	80.500
498.00	80.500
499.00	81.500
500.00	81.500
501.00	81.500
502.00	81.500
503.00	82.500
504.00	82.500
505.00	82.500
506.00	84.000
507.00	84.000
508.00	84.000
509.00	84.500
510.00	84.500
511.00	85.000
512.00	85.000
513.00	85.000
514.00	85.000
515.00	85.500
516.00	85.500
517.00	86.000
518.00	86.000
519.00	86.500
520.00	87.000
521.00	87.000
522.00	87.000
523.00	87.000
524.00	88.000
525.00	88.000
526.00	88.000
527.00	88.500
528.00	89.000
529.00	89.000
530.00	89.000
531.00	89.000
532.00	89.000
533.00	89.000
534.00	89.500
535.00	89.500
536.00	89.500
537.00	89.500
538.00	89.500
539.00	89.500
540.00	90.500
541.00	90.500
542.00	90.500
543.00	91.000
544.00	91.000
545.00	91.000
546.00	91.000
547.00	91.000
548.00	91.000
549.00	91.000
550.00	91.000
551.00	91.000
552.00	91.000
553.00	91.000
554.00	91.000
555.00	91.000
556.00	91.000
557.00	91.000
558.00	91.000
559.00	91.000
560.00	91.000
561.00	91.000
562.00	91.500
563.00	92.500
564.00	92.500
565.00	92.500
566.00	92.500
567.00	92.500
568.00	92.500
569.00	92.500
570.00	92.500
571.00	92.500
572.00	92.500
573.00	92.500
574.00	92.500
575.00	92.500
576.00	93.500
577.00	93.500
578.00	93.500
579.00	93.500
580.00	94.500
581.00	94.500
582.00	94.500
583.00	94.500
584.00	94.500
585.00	94.500
586.00	94.500
587.00	94.500
588.00	94.500
589.00	95.000
590.00	95.000
591.00	95.000
592.00	95.000
593.00	95.000
594.00	95.000
595.00	95.000
596.00	95.000
597.00	95.000
598.00	95.000
599.00	95.000
600.00	95.000
601.00	95.000
602.00	95.000
603.00	95.000
604.00	95.000
605.00	95.000
606.00	95.000
607.00	95.000
608.00	95.000
609.00	95.000
610.00	95.000
611.00	95.000
612.00	95.000
613.00	95.000
614.00	95.000
615.00	95.500
616.00	95.500
617.00	95.500
618.00	95.500
619.00	96.000
620.00	96.000
621.00	96.000
622.00	96.000
623.00	96.000
624.00	96.000
625.00	96.000
626.00	96.000
627.00	96.000
628.00	96.000
629.00	96.000
630.00	96.000
631.00	96.000
632.00	96.000
633.00	96.000
634.00	96.000
635.00	96.500
636.00	96.500
637.00	96.500
638.00	96.500
639.00	96.500
640.00	96.500
641.00	96.500
642.00	96.500
643.00	96.500
644.00	96.500
645.00	96.500
646.00	97.000
647.00	97.000
648.00	97.000
649.00	97.000
650.00	97.000
651.00	97.500
652.00	97.500
653.00	97.500
654.00	97.500
655.00	97.500
656.00	97.500
657.00	97.500
658.00	97.500
659.00	97.500
660.00	97.500
661.00	97.500
662.00	97.500
663.00	97.500
664.00	97.500
665.00	97.500
666.00	97.500
667.00	97.500
668.00	97.500
669.00	97.500
670.00	97.500
671.00	97.500
672.00	97.500
673.00	97.500
674.00	97.500
675.00	97.500
676.00	97.500
677.00	97.500
678.00	97.500
679.00	97.500
680.00	97.500
681.00	97.500
682.00	97.500
683.00	97.500
684.00	97.500
685.00	97.500
686.00	97.500
687.00	97.500
688.00	97.500
689.00	97.500
690.00	97.500
691.00	97.500
692.00	97.500
693.00	97.500
694.00	97.500
695.00	97.500
696.00	97.500
697.00	98.000
698.00	98.000
699.00	98.000
700.00	98.000
701.00	98.000
702.00	98.000
703.00	98.000
704.00	98.000
705.00	98.000
706.00	98.000
707.00	98.000
708.00	98.000
709.00	98.000
710.00	98.000
711.00	98.000
712.00	98.000
713.00	98.000
714.00	98.000
715.00	98.500
716.00	98.500
717.00	98.500
718.00	98.500
719.00	98.500
720.00	98.500
721.00	98.500
722.00	98.500
723.00	98.500
724.00	98.500
725.00	98.500
726.00	98.500
727.00	98.500
728.00	98.500
729.00	98.500
730.00	98.500
731.00	98.500
732.00	98.500
733.00	98.500
734.00	98.500
735.00	98.500
736.00	98.500
737.00	98.500
738.00	98.500
739.00	98.500
740.00	98.500
741.00	98.500
742.00	98.500
743.00	98.500
744.00	98.500
745.00	98.500
746.00	99.000
747.00	99.000
748.00	99.000
749.00	99.000
750.00	99.000
751.00	99.000
752.00	99.000
753.00	99.000
754.00	99.000
755.00	99.000
756.00	99.000
757.00	99.000
758.00	99.000
759.00	99.000
760.00	99.000
761.00	99.000
762.00	99.000
763.00	99.000
764.00	99.000
765.00	99.000
766.00	99.000
767.00	99.000
768.00	99.000
769.00	99.000
770.00	99.000
771.00	99.000
772.00	99.000
773.00	99.000
774.00	99.000
775.00	99.000
776.00	99.000
777.00	99.000
778.00	99.000
779.00	99.000
780.00	99.000
781.00	99.000
782.00	99.000
783.00	99.000
784.00	99.000
785.00	99.000
786.00	99.000
787.00	99.000
788.00	99.000
789.00	99.000
790.00	99.000
791.00	99.000
792.00	99.000
793.00	99.000
794.00	99.000
795.00	99.000
796.00	99.000
797.00	99.000
798.00	99.000
799.00	99.000
800.00	99.000
801.00	99.000
802.00	99.500
803.00	99.500
804.00	99.500
805.00	99.500
806.00	99.500
807.00	99.500
808.00	99.500
809.00	99.500
810.00	99.500
811.00	99.500
812.00	99.500
813.00	99.500
814.00	99.500
815.00	99.500
816.00	99.500
817.00	99.500
818.00	99.500
819.00	99.500
820.00	99.500
821.00	99.500
822.00	99.500
823.00	99.500
824.00	99.500
825.00	99.500
826.00	99.500
827.00	99.500
828.00	99.500
829.00	99.500
830.00	99.500
831.00	99.500
832.00	99.500
833.00	99.500
834.00	99.500
835.00	99.500
836.00	99.500
837.00	99.500
838.00	99.500
839.00	99.500
840.00	99.500
841.00	99.500
842.00	99.500
843.00	99.500
844.00	99.500
845.00	99.500
846.00	99.500
847.00	99.500
848.00	99.500
849.00	99.500
850.00	99.500
851.00	99.500
852.00	99.500
853.00	99.500
854.00	99.500
855.00	99.500
856.00	99.500
857.00	99.500
858.00	99.500
859.00	99.500
860.00	99.500
861.00	99.500
862.00	99.500
863.00	99.500
864.00	99.500
865.00	99.500
866.00	99.500
867.00	99.500
868.00	99.500
869.00	99.500
870.00	99.500
871.00	99.500
872.00	99.500
873.00	99.500
874.00	99.500
875.00	99.500
876.00	99.500
877.00	99.500
878.00	99.500
879.00	99.500
880.00	99.500
881.00	99.500
882.00	99.500
883.00	99.500
884.00	99.500
885.00	99.500
886.00	99.500
887.00	99.500
888.00	99.500
889.00	99.500
890.00	99.500
891.00	99.500
892.00	99.500
893.00	99.500
894.00	99.500
895.00	99.500
896.00	99.500
897.00	99.500
898.00	99.500
899.00	99.500
900.00	99.500
901.00	99.500
902.00	99.500
903.00	99.500
904.00	99.500
905.00	99.500
906.00	99.500
907.00	99.500
908.00	99.500
909.00	99.500
910.00	99.500
911.00	99.500
912.00	99.500
913.00	99.500
914.00	99.500
915.00	99.500
916.00	99.500
917.00	99.500
918.00	99.500
919.00	99.500
920.00	99.500
921.00	99.500
922.00	99.500
923.00	99.500
924.00	99.500
925.00	99.500
926.00	99.500
927.00	99.500
928.00	99.500
929.00	99.500
930.00	99.500
931.00	99.500
932.00	99.500
933.00	99.500
934.00	99.500
935.00	99.500
936.00	99.500
937.00	99.500
938.00	99.500
939.00	99.500
940.00	99.500
941.00	99.500
942.00	99.500
943.00	99.500
944.00	99.500
945.00	99.500
946.00	99.500
947.00	99.500
948.00	99.500
949.00	99.500
950.00	99.500
951.00	99.500
952.00	99.500
953.00	99.500
954.00	99.500
955.00	99.500
956.00	99.500
957.00	99.500
958.00	99.500
959.00	99.500
960.00	99.500
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/II/gap/EVSP2-S.dat <==
gap	num_of_ins
0.00	55.000
1.00	56.000
2.00	57.000
3.00	58.000
4.00	58.000
5.00	58.500
6.00	59.000
7.00	59.000
8.00	59.000
9.00	59.000
10.00	59.000
11.00	59.000
12.00	59.000
13.00	59.000
14.00	59.000
15.00	59.000
16.00	59.000
17.00	59.000
18.00	59.000
19.00	59.000
20.00	59.000
21.00	59.000
22.00	59.000
23.00	59.000
24.00	59.000
25.00	59.000
26.00	59.000
27.00	59.000
28.00	59.000
29.00	59.000
30.00	59.000
31.00	59.000
32.00	59.000
33.00	59.000
34.00	59.000
35.00	59.000
36.00	59.000
37.00	59.000
38.00	59.000
39.00	59.000
40.00	59.000
41.00	59.000
42.00	59.000
43.00	59.000
44.00	59.000
45.00	59.000
46.00	59.000
47.00	59.000
48.00	59.000
49.00	59.000
50.00	59.000
51.00	59.000
52.00	59.000
53.00	59.500
54.00	59.500
55.00	59.500
56.00	59.500
57.00	59.500
58.00	59.500
59.00	59.500
60.00	59.500
61.00	59.500
62.00	59.500
63.00	59.500
64.00	59.500
65.00	59.500
66.00	59.500
67.00	59.500
68.00	59.500
69.00	59.500
70.00	59.500
71.00	59.500
72.00	59.500
73.00	59.500
74.00	59.500
75.00	59.500
76.00	59.500
77.00	59.500
78.00	59.500
79.00	59.500
80.00	60.000
81.00	60.000
82.00	60.000
83.00	60.000
84.00	60.000
85.00	60.000
86.00	60.000
87.00	60.000
88.00	60.000
89.00	60.000
90.00	60.000
91.00	60.000
92.00	60.000
93.00	60.500
94.00	60.500
95.00	60.500
96.00	60.500
97.00	60.500
98.00	60.500
99.00	60.500
100.00	60.500
101.00	60.500
102.00	60.500
103.00	60.500
104.00	60.500
105.00	60.500
106.00	60.500
107.00	60.500
108.00	60.500
109.00	60.500
110.00	60.500
111.00	60.500
112.00	60.500
113.00	60.500
114.00	60.500
115.00	60.500
116.00	60.500
117.00	60.500
118.00	60.500
119.00	60.500
120.00	60.500
121.00	60.500
122.00	60.500
123.00	60.500
124.00	60.500
125.00	60.500
126.00	60.500
127.00	60.500
128.00	60.500
129.00	60.500
130.00	60.500
131.00	60.500
132.00	60.500
133.00	60.500
134.00	60.500
135.00	60.500
136.00	60.500
137.00	60.500
138.00	60.500
139.00	60.500
140.00	61.000
141.00	61.500
142.00	61.500
143.00	61.500
144.00	61.500
145.00	61.500
146.00	61.500
147.00	61.500
148.00	61.500
149.00	61.500
150.00	61.500
151.00	61.500
152.00	61.500
153.00	61.500
154.00	61.500
155.00	61.500
156.00	61.500
157.00	61.500
158.00	61.500
159.00	61.500
160.00	61.500
161.00	61.500
162.00	61.500
163.00	61.500
164.00	62.000
165.00	62.000
166.00	62.000
167.00	62.000
168.00	62.000
169.00	62.000
170.00	62.000
171.00	62.000
172.00	62.000
173.00	62.000
174.00	62.000
175.00	62.000
176.00	62.000
177.00	62.000
178.00	62.000
179.00	62.000
180.00	62.000
181.00	62.000
182.00	62.000
183.00	62.000
184.00	62.000
185.00	62.000
186.00	62.000
187.00	62.000
188.00	62.000
189.00	62.000
190.00	62.000
191.00	62.000
192.00	62.500
193.00	63.000
194.00	63.500
195.00	63.500
196.00	63.500
197.00	64.500
198.00	64.500
199.00	64.500
200.00	64.500
201.00	64.500
202.00	64.500
203.00	64.500
204.00	64.500
205.00	64.500
206.00	64.500
207.00	64.500
208.00	64.500
209.00	64.500
210.00	65.000
211.00	65.000
212.00	65.000
213.00	65.500
214.00	66.000
215.00	66.000
216.00	66.000
217.00	66.000
218.00	66.000
219.00	66.000
220.00	66.000
221.00	66.500
222.00	67.000
223.00	67.000
224.00	67.000
225.00	67.000
226.00	67.000
227.00	67.000
228.00	67.000
229.00	67.000
230.00	67.000
231.00	67.000
232.00	67.000
233.00	67.000
234.00	67.000
235.00	67.000
236.00	67.000
237.00	67.000
238.00	67.000
239.00	67.000
240.00	67.000
241.00	67.000
242.00	67.000
243.00	67.500
244.00	67.500
245.00	67.500
246.00	67.500
247.00	67.500
248.00	67.500
249.00	67.500
250.00	68.000
251.00	68.000
252.00	68.000
253.00	68.500
254.00	68.500
255.00	68.500
256.00	68.500
257.00	68.500
258.00	68.500
259.00	68.500
260.00	69.000
261.00	69.000
262.00	69.000
263.00	69.500
264.00	69.500
265.00	69.500
266.00	69.500
267.00	69.500
268.00	69.500
269.00	69.500
270.00	69.500
271.00	69.500
272.00	69.500
273.00	69.500
274.00	70.000
275.00	70.000
276.00	70.500
277.00	71.500
278.00	71.500
279.00	71.500
280.00	71.500
281.00	71.500
282.00	72.000
283.00	72.500
284.00	72.500
285.00	72.500
286.00	72.500
287.00	72.500
288.00	73.000
289.00	73.000
290.00	73.000
291.00	73.000
292.00	73.000
293.00	73.000
294.00	73.000
295.00	73.500
296.00	74.000
297.00	74.000
298.00	74.500
299.00	74.500
300.00	74.500
301.00	74.500
302.00	74.500
303.00	74.500
304.00	74.500
305.00	74.500
306.00	75.000
307.00	75.000
308.00	75.500
309.00	75.500
310.00	75.500
311.00	76.000
312.00	76.000
313.00	76.000
314.00	76.000
315.00	76.000
316.00	76.000
317.00	76.000
318.00	76.000
319.00	76.000
320.00	76.000
321.00	76.500
322.00	77.000
323.00	77.000
324.00	77.500
325.00	77.500
326.00	77.500
327.00	77.500
328.00	78.000
329.00	78.500
330.00	78.500
331.00	78.500
332.00	78.500
333.00	78.500
334.00	78.500
335.00	78.500
336.00	79.000
337.00	79.000
338.00	79.500
339.00	80.000
340.00	80.500
341.00	81.000
342.00	82.000
343.00	82.000
344.00	82.000
345.00	82.000
346.00	82.500
347.00	82.500
348.00	83.000
349.00	84.000
350.00	85.000
351.00	85.000
352.00	85.000
353.00	85.000
354.00	85.500
355.00	85.500
356.00	85.500
357.00	86.000
358.00	86.000
359.00	86.000
360.00	86.500
361.00	87.000
362.00	87.000
363.00	87.000
364.00	87.000
365.00	87.000
366.00	87.000
367.00	87.000
368.00	87.500
369.00	87.500
370.00	87.500
371.00	87.500
372.00	87.500
373.00	87.500
374.00	87.500
375.00	87.500
376.00	87.500
377.00	87.500
378.00	87.500
379.00	87.500
380.00	87.500
381.00	87.500
382.00	87.500
383.00	87.500
384.00	88.000
385.00	88.000
386.00	88.000
387.00	88.000
388.00	88.000
389.00	88.500
390.00	88.500
391.00	88.500
392.00	88.500
393.00	88.500
394.00	88.500
395.00	89.000
396.00	89.500
397.00	89.500
398.00	89.500
399.00	89.500
400.00	89.500
401.00	89.500
402.00	89.500
403.00	89.500
404.00	89.500
405.00	89.500
406.00	90.000
407.00	90.000
408.00	90.000
409.00	90.000
410.00	90.000
411.00	90.000
412.00	90.500
413.00	91.000
414.00	91.000
415.00	92.000
416.00	92.000
417.00	92.500
418.00	92.500
419.00	92.500
420.00	92.500
421.00	92.500
422.00	92.500
423.00	92.500
424.00	92.500
425.00	92.500
426.00	92.500
427.00	92.500
428.00	92.500
429.00	92.500
430.00	92.500
431.00	92.500
432.00	93.000
433.00	93.000
434.00	93.000
435.00	93.500
436.00	93.500
437.00	94.000
438.00	94.000
439.00	94.000
440.00	94.500
441.00	94.500
442.00	94.500
443.00	94.500
444.00	94.500
445.00	94.500
446.00	94.500
447.00	94.500
448.00	94.500
449.00	95.000
450.00	95.500
451.00	95.500
452.00	95.500
453.00	95.500
454.00	96.000
455.00	96.000
456.00	96.000
457.00	96.000
458.00	96.000
459.00	96.000
460.00	96.000
461.00	96.000
462.00	96.500
463.00	96.500
464.00	96.500
465.00	96.500
466.00	96.500
467.00	96.500
468.00	96.500
469.00	96.500
470.00	97.000
471.00	97.000
472.00	97.000
473.00	97.000
474.00	97.000
475.00	97.000
476.00	97.000
477.00	97.500
478.00	97.500
479.00	97.500
480.00	97.500
481.00	97.500
482.00	97.500
483.00	97.500
484.00	97.500
485.00	97.500
486.00	97.500
487.00	97.500
488.00	97.500
489.00	97.500
490.00	97.500
491.00	97.500
492.00	98.000
493.00	98.000
494.00	98.500
495.00	98.500
496.00	98.500
497.00	98.500
498.00	98.500
499.00	98.500
500.00	98.500
501.00	98.500
502.00	98.500
503.00	98.500
504.00	98.500
505.00	99.000
506.00	99.000
507.00	99.000
508.00	99.000
509.00	99.000
510.00	99.000
511.00	99.000
512.00	99.000
513.00	99.000
514.00	99.000
515.00	99.000
516.00	99.000
517.00	99.000
518.00	99.000
519.00	99.000
520.00	99.000
521.00	99.000
522.00	99.000
523.00	99.000
524.00	99.000
525.00	99.000
526.00	99.000
527.00	99.000
528.00	99.000
529.00	99.000
530.00	99.000
531.00	99.000
532.00	99.000
533.00	99.000
534.00	99.000
535.00	99.000
536.00	99.000
537.00	99.000
538.00	99.000
539.00	99.000
540.00	99.000
541.00	99.000
542.00	99.000
543.00	99.000
544.00	99.000
545.00	99.000
546.00	99.000
547.00	99.000
548.00	99.000
549.00	99.000
550.00	99.000
551.00	99.000
552.00	99.000
553.00	99.000
554.00	99.000
555.00	99.000
556.00	99.000
557.00	99.000
558.00	99.000
559.00	99.000
560.00	99.000
561.00	99.000
562.00	99.000
563.00	99.000
564.00	99.000
565.00	99.000
566.00	99.000
567.00	99.000
568.00	99.500
569.00	99.500
570.00	99.500
571.00	99.500
572.00	99.500
573.00	100.000
574.00	100.000
575.00	100.000
576.00	100.000
577.00	100.000
578.00	100.000
579.00	100.000
580.00	100.000
581.00	100.000
582.00	100.000
583.00	100.000
584.00	100.000
585.00	100.000
586.00	100.000
587.00	100.000
588.00	100.000
589.00	100.000
590.00	100.000
591.00	100.000
592.00	100.000
593.00	100.000
594.00	100.000
595.00	100.000
596.00	100.000
597.00	100.000
598.00	100.000
599.00	100.000
600.00	100.000
601.00	100.000
602.00	100.000
603.00	100.000
604.00	100.000
605.00	100.000
606.00	100.000
607.00	100.000
608.00	100.000
609.00	100.000
610.00	100.000
611.00	100.000
612.00	100.000
613.00	100.000
614.00	100.000
615.00	100.000
616.00	100.000
617.00	100.000
618.00	100.000
619.00	100.000
620.00	100.000
621.00	100.000
622.00	100.000
623.00	100.000
624.00	100.000
625.00	100.000
626.00	100.000
627.00	100.000
628.00	100.000
629.00	100.000
630.00	100.000
631.00	100.000
632.00	100.000
633.00	100.000
634.00	100.000
635.00	100.000
636.00	100.000
637.00	100.000
638.00	100.000
639.00	100.000
640.00	100.000
641.00	100.000
642.00	100.000
643.00	100.000
644.00	100.000
645.00	100.000
646.00	100.000
647.00	100.000
648.00	100.000
649.00	100.000
650.00	100.000
651.00	100.000
652.00	100.000
653.00	100.000
654.00	100.000
655.00	100.000
656.00	100.000
657.00	100.000
658.00	100.000
659.00	100.000
660.00	100.000
661.00	100.000
662.00	100.000
663.00	100.000
664.00	100.000
665.00	100.000
666.00	100.000
667.00	100.000
668.00	100.000
669.00	100.000
670.00	100.000
671.00	100.000
672.00	100.000
673.00	100.000
674.00	100.000
675.00	100.000
676.00	100.000
677.00	100.000
678.00	100.000
679.00	100.000
680.00	100.000
681.00	100.000
682.00	100.000
683.00	100.000
684.00	100.000
685.00	100.000
686.00	100.000
687.00	100.000
688.00	100.000
689.00	100.000
690.00	100.000
691.00	100.000
692.00	100.000
693.00	100.000
694.00	100.000
695.00	100.000
696.00	100.000
697.00	100.000
698.00	100.000
699.00	100.000
700.00	100.000
701.00	100.000
702.00	100.000
703.00	100.000
704.00	100.000
705.00	100.000
706.00	100.000
707.00	100.000
708.00	100.000
709.00	100.000
710.00	100.000
711.00	100.000
712.00	100.000
713.00	100.000
714.00	100.000
715.00	100.000
716.00	100.000
717.00	100.000
718.00	100.000
719.00	100.000
720.00	100.000
721.00	100.000
722.00	100.000
723.00	100.000
724.00	100.000
725.00	100.000
726.00	100.000
727.00	100.000
728.00	100.000
729.00	100.000
730.00	100.000
731.00	100.000
732.00	100.000
733.00	100.000
734.00	100.000
735.00	100.000
736.00	100.000
737.00	100.000
738.00	100.000
739.00	100.000
740.00	100.000
741.00	100.000
742.00	100.000
743.00	100.000
744.00	100.000
745.00	100.000
746.00	100.000
747.00	100.000
748.00	100.000
749.00	100.000
750.00	100.000
751.00	100.000
752.00	100.000
753.00	100.000
754.00	100.000
755.00	100.000
756.00	100.000
757.00	100.000
758.00	100.000
759.00	100.000
760.00	100.000
761.00	100.000
762.00	100.000
763.00	100.000
764.00	100.000
765.00	100.000
766.00	100.000
767.00	100.000
768.00	100.000
769.00	100.000
770.00	100.000
771.00	100.000
772.00	100.000
773.00	100.000
774.00	100.000
775.00	100.000
776.00	100.000
777.00	100.000
778.00	100.000
779.00	100.000
780.00	100.000
781.00	100.000
782.00	100.000
783.00	100.000
784.00	100.000
785.00	100.000
786.00	100.000
787.00	100.000
788.00	100.000
789.00	100.000
790.00	100.000
791.00	100.000
792.00	100.000
793.00	100.000
794.00	100.000
795.00	100.000
796.00	100.000
797.00	100.000
798.00	100.000
799.00	100.000
800.00	100.000
801.00	100.000
802.00	100.000
803.00	100.000
804.00	100.000
805.00	100.000
806.00	100.000
807.00	100.000
808.00	100.000
809.00	100.000
810.00	100.000
811.00	100.000
812.00	100.000
813.00	100.000
814.00	100.000
815.00	100.000
816.00	100.000
817.00	100.000
818.00	100.000
819.00	100.000
820.00	100.000
821.00	100.000
822.00	100.000
823.00	100.000
824.00	100.000
825.00	100.000
826.00	100.000
827.00	100.000
828.00	100.000
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/II/gap/EVSP2.dat <==
gap	num_of_ins
0.00	39.500
1.00	39.500
2.00	39.500
3.00	39.500
4.00	39.500
5.00	39.500
6.00	39.500
7.00	39.500
8.00	39.500
9.00	39.500
10.00	39.500
11.00	39.500
12.00	39.500
13.00	39.500
14.00	39.500
15.00	39.500
16.00	39.500
17.00	39.500
18.00	39.500
19.00	39.500
20.00	39.500
21.00	39.500
22.00	39.500
23.00	39.500
24.00	39.500
25.00	39.500
26.00	39.500
27.00	39.500
28.00	39.500
29.00	39.500
30.00	39.500
31.00	39.500
32.00	39.500
33.00	39.500
34.00	39.500
35.00	39.500
36.00	39.500
37.00	39.500
38.00	39.500
39.00	39.500
40.00	39.500
41.00	39.500
42.00	39.500
43.00	39.500
44.00	39.500
45.00	39.500
46.00	39.500
47.00	39.500
48.00	39.500
49.00	39.500
50.00	39.500
51.00	39.500
52.00	39.500
53.00	39.500
54.00	39.500
55.00	39.500
56.00	39.500
57.00	39.500
58.00	39.500
59.00	39.500
60.00	39.500
61.00	39.500
62.00	39.500
63.00	39.500
64.00	39.500
65.00	39.500
66.00	39.500
67.00	39.500
68.00	39.500
69.00	39.500
70.00	39.500
71.00	39.500
72.00	39.500
73.00	39.500
74.00	39.500
75.00	39.500
76.00	39.500
77.00	39.500
78.00	39.500
79.00	39.500
80.00	39.500
81.00	39.500
82.00	39.500
83.00	39.500
84.00	39.500
85.00	39.500
86.00	39.500
87.00	39.500
88.00	39.500
89.00	39.500
90.00	39.500
91.00	39.500
92.00	39.500
93.00	39.500
94.00	39.500
95.00	39.500
96.00	39.500
97.00	39.500
98.00	39.500
99.00	39.500
100.00	39.500
101.00	39.500
102.00	39.500
103.00	39.500
104.00	39.500
105.00	39.500
106.00	39.500
107.00	39.500
108.00	39.500
109.00	39.500
110.00	39.500
111.00	39.500
112.00	39.500
113.00	39.500
114.00	39.500
115.00	39.500
116.00	39.500
117.00	39.500
118.00	39.500
119.00	39.500
120.00	39.500
121.00	39.500
122.00	39.500
123.00	39.500
124.00	39.500
125.00	39.500
126.00	39.500
127.00	39.500
128.00	39.500
129.00	39.500
130.00	39.500
131.00	39.500
132.00	39.500
133.00	39.500
134.00	39.500
135.00	40.000
136.00	40.000
137.00	40.000
138.00	40.000
139.00	40.000
140.00	40.000
141.00	40.000
142.00	40.000
143.00	40.000
144.00	40.500
145.00	40.500
146.00	40.500
147.00	40.500
148.00	40.500
149.00	40.500
150.00	40.500
151.00	40.500
152.00	40.500
153.00	41.000
154.00	41.000
155.00	41.000
156.00	41.000
157.00	41.000
158.00	41.000
159.00	41.000
160.00	41.000
161.00	41.000
162.00	41.000
163.00	41.000
164.00	41.000
165.00	41.000
166.00	41.000
167.00	41.000
168.00	41.000
169.00	41.000
170.00	41.000
171.00	41.000
172.00	41.000
173.00	41.000
174.00	41.000
175.00	41.000
176.00	41.000
177.00	41.000
178.00	41.000
179.00	41.000
180.00	41.000
181.00	41.000
182.00	41.000
183.00	41.000
184.00	41.000
185.00	41.000
186.00	41.000
187.00	42.000
188.00	42.000
189.00	42.000
190.00	42.000
191.00	42.500
192.00	42.500
193.00	42.500
194.00	42.500
195.00	42.500
196.00	42.500
197.00	42.500
198.00	42.500
199.00	43.000
200.00	43.000
201.00	43.000
202.00	44.000
203.00	44.000
204.00	44.000
205.00	44.500
206.00	44.500
207.00	44.500
208.00	44.500
209.00	44.500
210.00	45.000
211.00	45.000
212.00	45.000
213.00	45.000
214.00	45.000
215.00	45.000
216.00	45.500
217.00	45.500
218.00	45.500
219.00	46.000
220.00	46.000
221.00	46.500
222.00	47.500
223.00	48.000
224.00	48.000
225.00	48.000
226.00	48.500
227.00	48.500
228.00	48.500
229.00	48.500
230.00	48.500
231.00	49.000
232.00	49.000
233.00	49.000
234.00	49.000
235.00	49.000
236.00	49.000
237.00	49.500
238.00	49.500
239.00	49.500
240.00	49.500
241.00	49.500
242.00	49.500
243.00	49.500
244.00	49.500
245.00	50.000
246.00	50.000
247.00	50.000
248.00	50.000
249.00	50.000
250.00	50.000
251.00	50.000
252.00	50.000
253.00	50.000
254.00	50.000
255.00	50.000
256.00	50.000
257.00	50.000
258.00	50.500
259.00	50.500
260.00	51.000
261.00	51.000
262.00	51.000
263.00	51.500
264.00	51.500
265.00	51.500
266.00	51.500
267.00	51.500
268.00	52.000
269.00	52.000
270.00	52.000
271.00	52.000
272.00	52.000
273.00	52.000
274.00	52.500
275.00	52.500
276.00	53.000
277.00	53.000
278.00	54.000
279.00	54.000
280.00	54.000
281.00	54.000
282.00	54.500
283.00	54.500
284.00	54.500
285.00	54.500
286.00	55.500
287.00	55.500
288.00	55.500
289.00	56.000
290.00	57.000
291.00	57.500
292.00	58.000
293.00	58.000
294.00	58.000
295.00	58.500
296.00	58.500
297.00	58.500
298.00	59.000
299.00	59.500
300.00	59.500
301.00	59.500
302.00	59.500
303.00	59.500
304.00	59.500
305.00	60.000
306.00	61.000
307.00	61.500
308.00	61.500
309.00	62.000
310.00	62.000
311.00	62.000
312.00	62.500
313.00	63.000
314.00	63.500
315.00	63.500
316.00	63.500
317.00	64.000
318.00	64.500
319.00	64.500
320.00	65.000
321.00	65.000
322.00	65.000
323.00	65.500
324.00	66.000
325.00	66.000
326.00	66.000
327.00	66.500
328.00	66.500
329.00	67.000
330.00	67.000
331.00	67.000
332.00	67.000
333.00	67.500
334.00	67.500
335.00	67.500
336.00	68.000
337.00	68.000
338.00	68.500
339.00	69.000
340.00	69.000
341.00	69.500
342.00	70.500
343.00	70.500
344.00	70.500
345.00	70.500
346.00	70.500
347.00	70.500
348.00	70.500
349.00	70.500
350.00	71.000
351.00	71.000
352.00	71.500
353.00	72.000
354.00	72.000
355.00	72.000
356.00	72.500
357.00	72.500
358.00	72.500
359.00	72.500
360.00	73.500
361.00	73.500
362.00	73.500
363.00	73.500
364.00	74.000
365.00	74.500
366.00	74.500
367.00	74.500
368.00	75.000
369.00	75.000
370.00	75.000
371.00	75.500
372.00	75.500
373.00	75.500
374.00	75.500
375.00	76.500
376.00	76.500
377.00	76.500
378.00	76.500
379.00	77.000
380.00	77.000
381.00	77.000
382.00	77.000
383.00	77.500
384.00	77.500
385.00	77.500
386.00	77.500
387.00	77.500
388.00	77.500
389.00	77.500
390.00	77.500
391.00	77.500
392.00	77.500
393.00	78.000
394.00	78.000
395.00	79.500
396.00	79.500
397.00	79.500
398.00	79.500
399.00	79.500
400.00	80.000
401.00	80.000
402.00	80.000
403.00	80.000
404.00	80.000
405.00	80.500
406.00	81.000
407.00	81.500
408.00	81.500
409.00	81.500
410.00	81.500
411.00	81.500
412.00	81.500
413.00	82.000
414.00	82.000
415.00	82.000
416.00	82.000
417.00	82.000
418.00	82.000
419.00	82.000
420.00	82.500
421.00	82.500
422.00	82.500
423.00	82.500
424.00	83.500
425.00	83.500
426.00	83.500
427.00	83.500
428.00	83.500
429.00	83.500
430.00	83.500
431.00	83.500
432.00	83.500
433.00	83.500
434.00	83.500
435.00	84.000
436.00	84.000
437.00	84.000
438.00	84.000
439.00	84.500
440.00	84.500
441.00	84.500
442.00	84.500
443.00	84.500
444.00	85.000
445.00	85.000
446.00	85.500
447.00	85.500
448.00	85.500
449.00	85.500
450.00	85.500
451.00	85.500
452.00	85.500
453.00	85.500
454.00	85.500
455.00	86.000
456.00	86.000
457.00	86.000
458.00	86.000
459.00	86.500
460.00	86.500
461.00	86.500
462.00	86.500
463.00	86.500
464.00	86.500
465.00	86.500
466.00	86.500
467.00	87.000
468.00	87.000
469.00	87.000
470.00	87.500
471.00	87.500
472.00	87.500
473.00	87.500
474.00	87.500
475.00	87.500
476.00	88.000
477.00	88.000
478.00	88.000
479.00	88.000
480.00	88.000
481.00	89.000
482.00	89.500
483.00	89.500
484.00	89.500
485.00	89.500
486.00	89.500
487.00	89.500
488.00	89.500
489.00	89.500
490.00	89.500
491.00	89.500
492.00	90.000
493.00	90.000
494.00	90.000
495.00	90.500
496.00	90.500
497.00	91.000
498.00	91.000
499.00	91.000
500.00	91.000
501.00	91.000
502.00	91.000
503.00	91.500
504.00	91.500
505.00	91.500
506.00	92.000
507.00	92.000
508.00	92.000
509.00	92.000
510.00	92.000
511.00	92.000
512.00	92.500
513.00	92.500
514.00	92.500
515.00	92.500
516.00	92.500
517.00	92.500
518.00	92.500
519.00	93.000
520.00	93.000
521.00	93.000
522.00	93.000
523.00	93.000
524.00	93.000
525.00	93.500
526.00	93.500
527.00	93.500
528.00	93.500
529.00	93.500
530.00	94.000
531.00	94.000
532.00	94.000
533.00	94.000
534.00	94.000
535.00	94.000
536.00	94.000
537.00	94.000
538.00	94.000
539.00	94.000
540.00	95.000
541.00	95.000
542.00	95.000
543.00	95.000
544.00	95.000
545.00	95.000
546.00	95.000
547.00	95.000
548.00	95.000
549.00	95.000
550.00	95.000
551.00	95.000
552.00	95.000
553.00	95.000
554.00	95.000
555.00	95.000
556.00	95.000
557.00	95.000
558.00	95.000
559.00	95.500
560.00	95.500
561.00	95.500
562.00	95.500
563.00	95.500
564.00	95.500
565.00	95.500
566.00	95.500
567.00	95.500
568.00	95.500
569.00	95.500
570.00	96.000
571.00	96.000
572.00	96.000
573.00	96.000
574.00	96.500
575.00	96.500
576.00	96.500
577.00	96.500
578.00	96.500
579.00	96.500
580.00	97.500
581.00	97.500
582.00	97.500
583.00	98.000
584.00	98.000
585.00	98.000
586.00	98.000
587.00	98.000
588.00	98.000
589.00	98.000
590.00	98.000
591.00	98.000
592.00	98.000
593.00	98.000
594.00	98.000
595.00	98.000
596.00	98.000
597.00	98.000
598.00	98.000
599.00	98.000
600.00	98.000
601.00	98.000
602.00	98.000
603.00	98.000
604.00	98.000
605.00	98.000
606.00	98.000
607.00	98.000
608.00	98.000
609.00	98.000
610.00	98.000
611.00	98.000
612.00	98.000
613.00	98.000
614.00	98.000
615.00	98.000
616.00	98.000
617.00	98.000
618.00	98.000
619.00	98.000
620.00	98.000
621.00	98.000
622.00	98.000
623.00	98.000
624.00	98.000
625.00	98.000
626.00	98.000
627.00	98.000
628.00	98.000
629.00	98.000
630.00	98.000
631.00	98.000
632.00	98.000
633.00	98.000
634.00	98.000
635.00	98.000
636.00	98.000
637.00	98.000
638.00	98.000
639.00	98.000
640.00	98.000
641.00	98.000
642.00	98.000
643.00	98.500
644.00	98.500
645.00	98.500
646.00	99.000
647.00	99.000
648.00	99.000
649.00	99.000
650.00	99.000
651.00	99.000
652.00	99.000
653.00	99.000
654.00	99.000
655.00	99.000
656.00	99.000
657.00	99.000
658.00	99.000
659.00	99.000
660.00	99.500
661.00	99.500
662.00	99.500
663.00	99.500
664.00	99.500
665.00	99.500
666.00	99.500
667.00	99.500
668.00	99.500
669.00	99.500
670.00	99.500
671.00	99.500
672.00	99.500
673.00	99.500
674.00	99.500
675.00	99.500
676.00	99.500
677.00	99.500
678.00	99.500
679.00	99.500
680.00	99.500
681.00	99.500
682.00	99.500
683.00	99.500
684.00	99.500
685.00	99.500
686.00	99.500
687.00	99.500
688.00	99.500
689.00	99.500
690.00	99.500
691.00	99.500
692.00	99.500
693.00	99.500
694.00	99.500
695.00	99.500
696.00	99.500
697.00	99.500
698.00	99.500
699.00	99.500
700.00	99.500
701.00	99.500
702.00	99.500
703.00	99.500
704.00	99.500
705.00	99.500
706.00	99.500
707.00	99.500
708.00	99.500
709.00	99.500
710.00	99.500
711.00	99.500
712.00	99.500
713.00	99.500
714.00	99.500
715.00	99.500
716.00	99.500
717.00	99.500
718.00	99.500
719.00	99.500
720.00	99.500
721.00	99.500
722.00	99.500
723.00	99.500
724.00	99.500
725.00	99.500
726.00	99.500
727.00	99.500
728.00	99.500
729.00	99.500
730.00	99.500
731.00	99.500
732.00	99.500
733.00	99.500
734.00	99.500
735.00	99.500
736.00	99.500
737.00	99.500
738.00	99.500
739.00	99.500
740.00	99.500
741.00	99.500
742.00	99.500
743.00	99.500
744.00	99.500
745.00	99.500
746.00	99.500
747.00	99.500
748.00	99.500
749.00	99.500
750.00	99.500
751.00	99.500
752.00	99.500
753.00	99.500
754.00	99.500
755.00	99.500
756.00	99.500
757.00	99.500
758.00	99.500
759.00	99.500
760.00	99.500
761.00	99.500
762.00	99.500
763.00	99.500
764.00	99.500
765.00	99.500
766.00	99.500
767.00	99.500
768.00	99.500
769.00	99.500
770.00	99.500
771.00	99.500
772.00	99.500
773.00	99.500
774.00	99.500
775.00	99.500
776.00	99.500
777.00	99.500
778.00	99.500
779.00	99.500
780.00	99.500
781.00	99.500
782.00	99.500
783.00	99.500
784.00	99.500
785.00	99.500
786.00	99.500
787.00	99.500
788.00	99.500
789.00	99.500
790.00	99.500
791.00	99.500
792.00	99.500
793.00	99.500
794.00	99.500
795.00	99.500
796.00	99.500
797.00	99.500
798.00	99.500
799.00	99.500
800.00	99.500
801.00	99.500
802.00	100.000
803.00	100.000
804.00	100.000
805.00	100.000
806.00	100.000
807.00	100.000
808.00	100.000
809.00	100.000
810.00	100.000
811.00	100.000
812.00	100.000
813.00	100.000
814.00	100.000
815.00	100.000
816.00	100.000
817.00	100.000
818.00	100.000
819.00	100.000
820.00	100.000
821.00	100.000
822.00	100.000
823.00	100.000
824.00	100.000
825.00	100.000
826.00	100.000
827.00	100.000
828.00	100.000
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/II/gap/EVSP3.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00


==> data/VAMO/II/performance/EVSP1-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	3.00
0.33	7.50
0.50	9.50
0.67	10.00
0.83	12.00
1.00	12.00
1.17	12.50
1.33	13.50
1.50	14.50
1.67	15.00
1.83	16.00
2.00	16.50
2.17	17.00
2.33	17.50
2.50	18.00
2.67	18.00
2.83	18.00
3.00	18.50
3.17	18.50
3.33	19.00
3.50	19.00
3.67	19.00
3.83	19.50
4.00	19.50
4.17	19.50
4.33	20.00
4.50	20.00
4.67	20.00
4.83	20.00
5.00	20.50
5.17	20.50
5.33	20.50
5.50	21.00
5.67	21.00
5.83	21.00
6.00	21.00
6.17	21.00
6.33	21.00
6.50	21.00
6.67	21.00
6.83	21.50
7.00	21.50
7.17	21.50
7.33	21.50
7.50	22.00
7.67	22.00
7.83	22.00
8.00	22.00
8.17	22.00
8.33	22.00
8.50	22.00
8.67	22.50
8.83	22.50
9.00	22.50
9.17	22.50
9.33	23.00
9.50	23.00
9.67	23.00
9.83	23.00
10.00	23.00
10.17	23.00
10.33	23.00
10.50	23.00
10.67	23.00
10.83	23.50
11.00	23.50
11.17	24.50
11.33	24.50
11.50	24.50
11.67	24.50
11.83	24.50
12.00	25.00
12.17	25.00
12.33	25.00
12.50	25.00
12.67	25.50
12.83	25.50
13.00	25.50
13.17	25.50
13.33	25.50
13.50	25.50
13.67	26.00
13.83	26.00
14.00	26.00
14.17	26.00
14.33	26.00
14.50	26.00
14.67	26.50
14.83	26.50
15.00	26.50
15.17	26.50
15.33	26.50
15.50	26.50
15.67	26.50
15.83	26.50
16.00	26.50
16.17	26.50
16.33	26.50
16.50	26.50
16.67	26.50
16.83	27.00
17.00	27.00
17.17	27.00
17.33	27.00
17.50	27.00
17.67	27.00
17.83	27.00
18.00	27.00
18.17	27.50
18.33	27.50
18.50	28.00
18.67	28.00
18.83	28.00
19.00	28.00
19.17	28.00
19.33	28.00
19.50	28.00
19.67	28.00
19.83	28.00
20.00	28.00
20.17	28.00
20.33	28.50
20.50	29.00
20.67	29.00
20.83	29.00
21.00	29.00
21.17	29.00
21.33	29.00
21.50	29.00
21.67	29.00
21.83	29.50
22.00	29.50
22.17	29.50
22.33	29.50
22.50	29.50
22.67	29.50
22.83	29.50
23.00	30.00
23.17	30.00
23.33	30.00
23.50	30.00
23.67	30.50
23.83	30.50
24.00	30.50
24.17	30.50
24.33	31.00
24.50	31.00
24.67	31.50
24.83	31.50
25.00	31.50
25.17	31.50
25.33	31.50
25.50	31.50
25.67	31.50
25.83	31.50
26.00	31.50
26.17	31.50
26.33	31.50
26.50	32.00
26.67	32.00
26.83	32.00
27.00	32.00
27.17	32.00
27.33	32.00
27.50	32.00
27.67	32.00
27.83	32.00
28.00	32.00
28.17	32.00
28.33	32.00
28.50	32.00
28.67	32.00
28.83	32.00
29.00	32.00
29.17	32.00
29.33	32.00
29.50	32.00
29.67	32.00
29.83	32.00
30.00	32.00
30.17	32.00
30.33	32.00
30.50	32.00
30.67	32.00
30.83	32.00
31.00	32.00
31.17	32.00
31.33	32.00
31.50	32.00
31.67	32.00
31.83	32.00
32.00	32.00
32.17	32.00
32.33	32.00
32.50	32.00
32.67	32.00
32.83	32.00
33.00	32.00
33.17	32.00
33.33	32.00
33.50	32.00
33.67	32.00
33.83	32.00
34.00	32.00
34.17	32.00
34.33	32.00
34.50	32.00
34.67	32.00
34.83	32.00
35.00	32.00
35.17	32.00
35.33	32.50
35.50	33.50
35.67	33.50
35.83	33.50
36.00	34.00
36.17	34.00
36.33	34.50
36.50	34.50
36.67	34.50
36.83	34.50
37.00	35.00
37.17	35.00
37.33	35.00
37.50	35.00
37.67	35.50
37.83	35.50
38.00	35.50
38.17	35.50
38.33	35.50
38.50	35.50
38.67	35.50
38.83	35.50
39.00	35.50
39.17	35.50
39.33	35.50
39.50	35.50
39.67	35.50
39.83	35.50
40.00	35.50
40.17	35.50
40.33	35.50
40.50	35.50
40.67	35.50
40.83	35.50
41.00	35.50
41.17	35.50
41.33	35.50
41.50	36.00
41.67	36.00
41.83	36.00
42.00	36.50
42.17	37.00
42.33	37.00
42.50	37.00
42.67	37.00
42.83	37.00
43.00	37.00
43.17	37.00
43.33	37.00
43.50	37.00
43.67	37.50
43.83	37.50
44.00	37.50
44.17	38.00
44.33	38.00
44.50	38.00
44.67	38.00
44.83	38.00
45.00	38.00
45.17	38.00
45.33	38.50
45.50	38.50
45.67	38.50
45.83	38.50
46.00	38.50
46.17	38.50
46.33	38.50
46.50	38.50
46.67	38.50
46.83	38.50
47.00	38.50
47.17	38.50
47.33	38.50
47.50	38.50
47.67	38.50
47.83	38.50
48.00	38.50
48.17	38.50
48.33	38.50
48.50	38.50
48.67	38.50
48.83	38.50
49.00	38.50
49.17	38.50
49.33	38.50
49.50	38.50
49.67	38.50
49.83	38.50
50.00	38.50
50.17	38.50
50.33	38.50
50.50	38.50
50.67	38.50
50.83	38.50
51.00	38.50
51.17	38.50
51.33	38.50
51.50	38.50
51.67	38.50
51.83	38.50
52.00	38.50
52.17	38.50
52.33	38.50
52.50	38.50
52.67	38.50
52.83	38.50
53.00	38.50
53.17	38.50
53.33	38.50
53.50	38.50
53.67	38.50
53.83	38.50
54.00	39.00
54.17	39.00
54.33	39.00
54.50	39.00
54.67	39.00
54.83	39.00
55.00	39.00
55.17	39.00
55.33	39.00
55.50	39.00
55.67	39.00
55.83	39.00
56.00	39.00
56.17	39.00
56.33	39.00
56.50	39.00
56.67	39.00
56.83	39.00
57.00	39.50
57.17	39.50
57.33	39.50
57.50	39.50
57.67	39.50
57.83	39.50
58.00	39.50
58.17	39.50
58.33	39.50
58.50	40.00
58.67	40.00
58.83	40.00
59.00	40.00
59.17	40.00
59.33	40.00
59.50	40.00
59.67	40.00
59.83	40.00
60.00	41.00


==> data/VAMO/II/performance/EVSP1.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.50
0.67	1.00
0.83	1.50
1.00	2.00
1.17	2.50
1.33	2.50
1.50	2.50
1.67	2.50
1.83	2.50
2.00	3.50
2.17	3.50
2.33	3.50
2.50	4.00
2.67	4.00
2.83	4.00
3.00	4.00
3.17	4.00
3.33	4.00
3.50	4.00
3.67	4.00
3.83	4.00
4.00	4.00
4.17	4.50
4.33	4.50
4.50	5.00
4.67	5.00
4.83	5.00
5.00	5.00
5.17	5.00
5.33	5.00
5.50	5.00
5.67	5.50
5.83	6.00
6.00	6.00
6.17	6.00
6.33	6.50
6.50	6.50
6.67	6.50
6.83	7.00
7.00	7.00
7.17	7.00
7.33	7.00
7.50	7.00
7.67	7.00
7.83	7.00
8.00	7.00
8.17	7.00
8.33	7.00
8.50	7.00
8.67	7.00
8.83	7.50
9.00	8.00
9.17	8.00
9.33	8.00
9.50	8.00
9.67	8.00
9.83	8.00
10.00	8.50
10.17	8.50
10.33	9.00
10.50	9.00
10.67	9.00
10.83	9.00
11.00	9.00
11.17	9.00
11.33	9.00
11.50	9.00
11.67	9.00
11.83	9.00
12.00	9.00
12.17	9.00
12.33	9.00
12.50	9.00
12.67	9.00
12.83	9.00
13.00	9.00
13.17	9.50
13.33	9.50
13.50	9.50
13.67	9.50
13.83	9.50
14.00	9.50
14.17	9.50
14.33	9.50
14.50	10.00
14.67	10.00
14.83	10.00
15.00	10.00
15.17	10.00
15.33	10.00
15.50	10.00
15.67	10.00
15.83	10.50
16.00	10.50
16.17	10.50
16.33	10.50
16.50	10.50
16.67	10.50
16.83	10.50
17.00	10.50
17.17	10.50
17.33	10.50
17.50	10.50
17.67	10.50
17.83	10.50
18.00	10.50
18.17	10.50
18.33	10.50
18.50	10.50
18.67	10.50
18.83	10.50
19.00	10.50
19.17	10.50
19.33	10.50
19.50	10.50
19.67	10.50
19.83	10.50
20.00	10.50
20.17	10.50
20.33	10.50
20.50	10.50
20.67	10.50
20.83	10.50
21.00	10.50
21.17	10.50
21.33	10.50
21.50	10.50
21.67	10.50
21.83	11.00
22.00	11.50
22.17	11.50
22.33	11.50
22.50	11.50
22.67	11.50
22.83	11.50
23.00	11.50
23.17	11.50
23.33	11.50
23.50	11.50
23.67	11.50
23.83	11.50
24.00	11.50
24.17	11.50
24.33	11.50
24.50	11.50
24.67	11.50
24.83	11.50
25.00	11.50
25.17	11.50
25.33	11.50
25.50	12.00
25.67	12.00
25.83	12.00
26.00	12.50
26.17	12.50
26.33	12.50
26.50	12.50
26.67	12.50
26.83	12.50
27.00	12.50
27.17	12.50
27.33	12.50
27.50	12.50
27.67	12.50
27.83	12.50
28.00	12.50
28.17	12.50
28.33	12.50
28.50	12.50
28.67	12.50
28.83	12.50
29.00	12.50
29.17	12.50
29.33	12.50
29.50	12.50
29.67	12.50
29.83	12.50
30.00	12.50
30.17	12.50
30.33	12.50
30.50	12.50
30.67	12.50
30.83	12.50
31.00	12.50
31.17	12.50
31.33	12.50
31.50	12.50
31.67	12.50
31.83	12.50
32.00	12.50
32.17	12.50
32.33	12.50
32.50	12.50
32.67	12.50
32.83	12.50
33.00	12.50
33.17	12.50
33.33	12.50
33.50	12.50
33.67	12.50
33.83	12.50
34.00	12.50
34.17	12.50
34.33	13.00
34.50	13.00
34.67	13.00
34.83	13.00
35.00	13.00
35.17	13.00
35.33	13.00
35.50	13.00
35.67	13.00
35.83	13.00
36.00	13.00
36.17	13.00
36.33	13.00
36.50	13.00
36.67	13.00
36.83	13.00
37.00	13.00
37.17	13.00
37.33	13.00
37.50	13.00
37.67	13.00
37.83	13.00
38.00	13.00
38.17	13.00
38.33	13.00
38.50	13.00
38.67	13.00
38.83	13.00
39.00	13.00
39.17	13.00
39.33	13.00
39.50	13.50
39.67	13.50
39.83	13.50
40.00	13.50
40.17	13.50
40.33	13.50
40.50	13.50
40.67	13.50
40.83	13.50
41.00	13.50
41.17	13.50
41.33	13.50
41.50	13.50
41.67	13.50
41.83	13.50
42.00	13.50
42.17	13.50
42.33	14.00
42.50	14.00
42.67	14.00
42.83	14.00
43.00	14.50
43.17	14.50
43.33	14.50
43.50	14.50
43.67	14.50
43.83	14.50
44.00	14.50
44.17	14.50
44.33	14.50
44.50	15.00
44.67	15.00
44.83	15.00
45.00	15.00
45.17	15.00
45.33	15.00
45.50	15.00
45.67	15.00
45.83	15.00
46.00	15.00
46.17	15.00
46.33	15.00
46.50	15.00
46.67	15.00
46.83	15.00
47.00	15.00
47.17	15.00
47.33	15.00
47.50	15.00
47.67	15.00
47.83	15.00
48.00	15.00
48.17	15.00
48.33	15.00
48.50	15.00
48.67	15.00
48.83	15.00
49.00	15.00
49.17	15.00
49.33	15.00
49.50	15.00
49.67	15.00
49.83	15.00
50.00	15.00
50.17	15.00
50.33	15.50
50.50	15.50
50.67	15.50
50.83	15.50
51.00	15.50
51.17	15.50
51.33	15.50
51.50	15.50
51.67	15.50
51.83	15.50
52.00	15.50
52.17	15.50
52.33	15.50
52.50	15.50
52.67	15.50
52.83	15.50
53.00	15.50
53.17	15.50
53.33	15.50
53.50	15.50
53.67	15.50
53.83	15.50
54.00	15.50
54.17	15.50
54.33	15.50
54.50	15.50
54.67	15.50
54.83	15.50
55.00	15.50
55.17	15.50
55.33	15.50
55.50	15.50
55.67	15.50
55.83	15.50
56.00	15.50
56.17	15.50
56.33	15.50
56.50	15.50
56.67	15.50
56.83	15.50
57.00	15.50
57.17	15.50
57.33	15.50
57.50	15.50
57.67	15.50
57.83	15.50
58.00	15.50
58.17	15.50
58.33	15.50
58.50	15.50
58.67	15.50
58.83	15.50
59.00	15.50
59.17	15.50
59.33	15.50
59.50	15.50
59.67	15.50
59.83	15.50
60.00	15.50


==> data/VAMO/II/performance/EVSP2-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	14.00
0.33	17.50
0.50	20.00
0.67	21.50
0.83	23.50
1.00	23.50
1.17	23.50
1.33	25.00
1.50	25.50
1.67	27.50
1.83	28.00
2.00	29.00
2.17	29.00
2.33	29.00
2.50	29.50
2.67	31.50
2.83	32.00
3.00	32.50
3.17	33.00
3.33	33.00
3.50	33.50
3.67	33.50
3.83	33.50
4.00	33.50
4.17	34.00
4.33	34.00
4.50	34.00
4.67	34.00
4.83	34.00
5.00	34.00
5.17	34.00
5.33	34.50
5.50	34.50
5.67	34.50
5.83	35.00
6.00	35.00
6.17	35.00
6.33	36.00
6.50	36.00
6.67	36.00
6.83	36.00
7.00	36.50
7.17	36.50
7.33	36.50
7.50	36.50
7.67	36.50
7.83	37.50
8.00	37.50
8.17	37.50
8.33	37.50
8.50	37.50
8.67	38.00
8.83	38.00
9.00	38.50
9.17	38.50
9.33	38.50
9.50	39.00
9.67	39.00
9.83	39.00
10.00	39.00
10.17	39.00
10.33	39.00
10.50	39.00
10.67	39.50
10.83	39.50
11.00	39.50
11.17	39.50
11.33	39.50
11.50	39.50
11.67	39.50
11.83	39.50
12.00	39.50
12.17	40.00
12.33	40.00
12.50	40.50
12.67	40.50
12.83	40.50
13.00	40.50
13.17	40.50
13.33	41.00
13.50	41.00
13.67	41.00
13.83	41.00
14.00	41.00
14.17	42.00
14.33	42.00
14.50	42.00
14.67	42.00
14.83	42.50
15.00	42.50
15.17	42.50
15.33	42.50
15.50	43.00
15.67	43.00
15.83	43.00
16.00	43.00
16.17	43.00
16.33	43.50
16.50	43.50
16.67	43.50
16.83	43.50
17.00	43.50
17.17	43.50
17.33	43.50
17.50	43.50
17.67	43.50
17.83	43.50
18.00	43.50
18.17	43.50
18.33	43.50
18.50	43.50
18.67	43.50
18.83	43.50
19.00	44.00
19.17	44.00
19.33	44.00
19.50	44.00
19.67	44.50
19.83	44.50
20.00	44.50
20.17	44.50
20.33	44.50
20.50	44.50
20.67	44.50
20.83	44.50
21.00	44.50
21.17	44.50
21.33	44.50
21.50	44.50
21.67	44.50
21.83	44.50
22.00	44.50
22.17	44.50
22.33	45.00
22.50	45.00
22.67	45.00
22.83	45.00
23.00	45.00
23.17	45.50
23.33	45.50
23.50	45.50
23.67	46.00
23.83	46.00
24.00	46.00
24.17	47.00
24.33	47.00
24.50	47.00
24.67	47.00
24.83	47.00
25.00	47.00
25.17	47.00
25.33	47.00
25.50	47.00
25.67	47.00
25.83	47.00
26.00	47.00
26.17	47.00
26.33	47.00
26.50	47.00
26.67	47.00
26.83	47.00
27.00	47.00
27.17	47.00
27.33	47.00
27.50	47.00
27.67	47.50
27.83	47.50
28.00	48.00
28.17	48.00
28.33	48.00
28.50	48.00
28.67	48.00
28.83	48.50
29.00	48.50
29.17	48.50
29.33	48.50
29.50	48.50
29.67	48.50
29.83	48.50
30.00	48.50
30.17	48.50
30.33	48.50
30.50	48.50
30.67	48.50
30.83	48.50
31.00	48.50
31.17	48.50
31.33	48.50
31.50	48.50
31.67	49.00
31.83	49.00
32.00	49.00
32.17	49.50
32.33	49.50
32.50	49.50
32.67	49.50
32.83	49.50
33.00	49.50
33.17	49.50
33.33	49.50
33.50	49.50
33.67	49.50
33.83	49.50
34.00	50.00
34.17	50.00
34.33	50.00
34.50	50.00
34.67	50.00
34.83	50.00
35.00	50.00
35.17	50.00
35.33	50.00
35.50	50.50
35.67	50.50
35.83	50.50
36.00	50.50
36.17	50.50
36.33	50.50
36.50	50.50
36.67	50.50
36.83	50.50
37.00	50.50
37.17	50.50
37.33	50.50
37.50	50.50
37.67	50.50
37.83	50.50
38.00	50.50
38.17	50.50
38.33	50.50
38.50	50.50
38.67	50.50
38.83	51.50
39.00	51.50
39.17	51.50
39.33	51.50
39.50	51.50
39.67	51.50
39.83	51.50
40.00	51.50
40.17	51.50
40.33	51.50
40.50	51.50
40.67	51.50
40.83	51.50
41.00	51.50
41.17	51.50
41.33	51.50
41.50	51.50
41.67	51.50
41.83	51.50
42.00	51.50
42.17	51.50
42.33	51.50
42.50	51.50
42.67	51.50
42.83	51.50
43.00	51.50
43.17	51.50
43.33	51.50
43.50	51.50
43.67	51.50
43.83	51.50
44.00	51.50
44.17	51.50
44.33	51.50
44.50	51.50
44.67	51.50
44.83	51.50
45.00	51.50
45.17	51.50
45.33	51.50
45.50	51.50
45.67	51.50
45.83	51.50
46.00	51.50
46.17	51.50
46.33	51.50
46.50	51.50
46.67	51.50
46.83	51.50
47.00	51.50
47.17	51.50
47.33	51.50
47.50	51.50
47.67	51.50
47.83	51.50
48.00	52.00
48.17	52.00
48.33	52.00
48.50	52.00
48.67	52.00
48.83	52.00
49.00	52.00
49.17	52.50
49.33	52.50
49.50	52.50
49.67	52.50
49.83	52.50
50.00	52.50
50.17	52.50
50.33	52.50
50.50	52.50
50.67	52.50
50.83	52.50
51.00	52.50
51.17	52.50
51.33	52.50
51.50	52.50
51.67	52.50
51.83	52.50
52.00	52.50
52.17	52.50
52.33	52.50
52.50	52.50
52.67	52.50
52.83	53.50
53.00	53.50
53.17	54.00
53.33	54.50
53.50	54.50
53.67	54.50
53.83	54.50
54.00	54.50
54.17	54.50
54.33	54.50
54.50	54.50
54.67	54.50
54.83	54.50
55.00	54.50
55.17	54.50
55.33	54.50
55.50	54.50
55.67	54.50
55.83	54.50
56.00	54.50
56.17	54.50
56.33	54.50
56.50	54.50
56.67	55.00
56.83	55.00
57.00	55.00
57.17	55.00
57.33	55.00
57.50	55.00
57.67	55.00
57.83	55.00
58.00	55.00
58.17	55.00
58.33	55.00
58.50	55.00
58.67	55.00
58.83	55.00
59.00	55.00
59.17	55.00
59.33	55.00
59.50	55.00
59.67	55.00
59.83	55.00
60.00	55.00


==> data/VAMO/II/performance/EVSP2.dat <==
runtime	num_of_ins
0.00	0.00
0.17	7.50
0.33	10.50
0.50	12.50
0.67	14.50
0.83	15.50
1.00	16.00
1.17	17.00
1.33	18.00
1.50	18.50
1.67	19.00
1.83	19.50
2.00	19.50
2.17	19.50
2.33	19.50
2.50	20.00
2.67	20.00
2.83	20.00
3.00	20.50
3.17	20.50
3.33	21.00
3.50	21.50
3.67	21.50
3.83	21.50
4.00	22.00
4.17	22.00
4.33	22.00
4.50	22.00
4.67	22.00
4.83	22.00
5.00	22.00
5.17	22.00
5.33	22.50
5.50	23.00
5.67	23.00
5.83	23.50
6.00	23.50
6.17	23.50
6.33	24.00
6.50	24.00
6.67	24.00
6.83	24.00
7.00	24.00
7.17	24.00
7.33	24.00
7.50	24.00
7.67	24.50
7.83	24.50
8.00	24.50
8.17	24.50
8.33	24.50
8.50	24.50
8.67	24.50
8.83	24.50
9.00	24.50
9.17	24.50
9.33	24.50
9.50	24.50
9.67	24.50
9.83	25.00
10.00	25.00
10.17	25.00
10.33	25.00
10.50	25.00
10.67	25.00
10.83	25.50
11.00	25.50
11.17	25.50
11.33	26.00
11.50	26.00
11.67	26.00
11.83	26.00
12.00	26.50
12.17	27.00
12.33	27.00
12.50	27.00
12.67	27.00
12.83	27.00
13.00	27.00
13.17	27.00
13.33	27.00
13.50	27.00
13.67	27.00
13.83	27.00
14.00	27.50
14.17	27.50
14.33	27.50
14.50	27.50
14.67	28.50
14.83	28.50
15.00	28.50
15.17	28.50
15.33	28.50
15.50	28.50
15.67	28.50
15.83	28.50
16.00	28.50
16.17	28.50
16.33	28.50
16.50	28.50
16.67	28.50
16.83	28.50
17.00	29.00
17.17	29.00
17.33	29.00
17.50	29.00
17.67	29.00
17.83	29.00
18.00	29.00
18.17	29.00
18.33	29.00
18.50	29.00
18.67	29.50
18.83	29.50
19.00	29.50
19.17	30.00
19.33	30.50
19.50	30.50
19.67	30.50
19.83	30.50
20.00	30.50
20.17	30.50
20.33	30.50
20.50	30.50
20.67	30.50
20.83	30.50
21.00	30.50
21.17	30.50
21.33	30.50
21.50	31.00
21.67	31.00
21.83	31.00
22.00	31.00
22.17	31.50
22.33	32.00
22.50	32.50
22.67	32.50
22.83	32.50
23.00	33.00
23.17	33.00
23.33	33.00
23.50	33.00
23.67	33.00
23.83	33.00
24.00	33.00
24.17	33.00
24.33	33.00
24.50	33.00
24.67	33.00
24.83	33.00
25.00	33.00
25.17	33.00
25.33	33.00
25.50	33.00
25.67	33.00
25.83	33.00
26.00	33.00
26.17	33.00
26.33	33.00
26.50	33.00
26.67	33.50
26.83	33.50
27.00	33.50
27.17	34.00
27.33	34.00
27.50	34.00
27.67	34.00
27.83	34.50
28.00	34.50
28.17	34.50
28.33	34.50
28.50	34.50
28.67	34.50
28.83	34.50
29.00	34.50
29.17	34.50
29.33	34.50
29.50	34.50
29.67	34.50
29.83	34.50
30.00	34.50
30.17	34.50
30.33	34.50
30.50	34.50
30.67	34.50
30.83	34.50
31.00	34.50
31.17	34.50
31.33	34.50
31.50	34.50
31.67	34.50
31.83	34.50
32.00	34.50
32.17	34.50
32.33	34.50
32.50	34.50
32.67	34.50
32.83	34.50
33.00	34.50
33.17	34.50
33.33	34.50
33.50	34.50
33.67	34.50
33.83	34.50
34.00	34.50
34.17	34.50
34.33	34.50
34.50	34.50
34.67	34.50
34.83	34.50
35.00	34.50
35.17	35.00
35.33	35.00
35.50	35.00
35.67	35.00
35.83	35.50
36.00	35.50
36.17	35.50
36.33	35.50
36.50	35.50
36.67	35.50
36.83	35.50
37.00	36.00
37.17	36.00
37.33	36.00
37.50	36.00
37.67	36.00
37.83	36.00
38.00	36.00
38.17	36.00
38.33	36.00
38.50	36.00
38.67	36.00
38.83	36.00
39.00	36.00
39.17	36.00
39.33	36.00
39.50	36.00
39.67	36.00
39.83	36.50
40.00	36.50
40.17	36.50
40.33	36.50
40.50	36.50
40.67	36.50
40.83	36.50
41.00	36.50
41.17	36.50
41.33	36.50
41.50	36.50
41.67	37.00
41.83	37.00
42.00	37.00
42.17	37.00
42.33	37.00
42.50	37.00
42.67	37.00
42.83	37.00
43.00	37.00
43.17	37.00
43.33	37.00
43.50	37.00
43.67	37.00
43.83	37.00
44.00	37.00
44.17	37.00
44.33	37.00
44.50	37.00
44.67	37.00
44.83	37.00
45.00	37.00
45.17	37.00
45.33	37.00
45.50	37.00
45.67	37.50
45.83	37.50
46.00	37.50
46.17	37.50
46.33	37.50
46.50	37.50
46.67	37.50
46.83	37.50
47.00	37.50
47.17	38.00
47.33	38.00
47.50	38.00
47.67	38.00
47.83	38.00
48.00	38.00
48.17	38.00
48.33	38.50
48.50	38.50
48.67	38.50
48.83	38.50
49.00	38.50
49.17	38.50
49.33	38.50
49.50	38.50
49.67	38.50
49.83	38.50
50.00	39.00
50.17	39.00
50.33	39.00
50.50	39.00
50.67	39.00
50.83	39.00
51.00	39.00
51.17	39.00
51.33	39.00
51.50	39.00
51.67	39.00
51.83	39.00
52.00	39.00
52.17	39.00
52.33	39.00
52.50	39.00
52.67	39.00
52.83	39.00
53.00	39.00
53.17	39.00
53.33	39.00
53.50	39.00
53.67	39.00
53.83	39.00
54.00	39.00
54.17	39.00
54.33	39.00
54.50	39.00
54.67	39.00
54.83	39.00
55.00	39.00
55.17	39.00
55.33	39.00
55.50	39.00
55.67	39.00
55.83	39.00
56.00	39.00
56.17	39.00
56.33	39.00
56.50	39.00
56.67	39.00
56.83	39.00
57.00	39.00
57.17	39.00
57.33	39.00
57.50	39.00
57.67	39.50
57.83	39.50
58.00	39.50
58.17	39.50
58.33	39.50
58.50	39.50
58.67	39.50
58.83	39.50
59.00	39.50
59.17	39.50
59.33	39.50
59.50	39.50
59.67	39.50
59.83	39.50
60.00	39.50


==> data/VAMO/II/performance/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	95.00
0.33	98.00
0.50	99.50
0.67	100.00
0.83	100.00
1.00	100.00
1.17	100.00
1.33	100.00
1.50	100.00
1.67	100.00
1.83	100.00
2.00	100.00
2.17	100.00
2.33	100.00
2.50	100.00
2.67	100.00
2.83	100.00
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/III/gap/EVSP1-S.dat <==
gap	num_of_ins
0.00	41.500
1.00	43.500
2.00	44.500
3.00	45.000
4.00	46.500
5.00	47.500
6.00	47.500
7.00	48.500
8.00	48.500
9.00	48.500
10.00	48.500
11.00	48.500
12.00	48.500
13.00	49.000
14.00	49.500
15.00	49.500
16.00	49.500
17.00	49.500
18.00	50.000
19.00	50.000
20.00	50.000
21.00	50.000
22.00	51.000
23.00	51.000
24.00	51.000
25.00	51.500
26.00	51.500
27.00	51.500
28.00	51.500
29.00	51.500
30.00	51.500
31.00	52.000
32.00	52.000
33.00	52.000
34.00	52.000
35.00	52.500
36.00	52.500
37.00	52.500
38.00	52.500
39.00	52.500
40.00	52.500
41.00	52.500
42.00	52.500
43.00	52.500
44.00	52.500
45.00	52.500
46.00	52.500
47.00	53.000
48.00	53.000
49.00	53.000
50.00	53.000
51.00	53.000
52.00	53.000
53.00	53.000
54.00	53.000
55.00	53.000
56.00	53.000
57.00	53.000
58.00	53.500
59.00	53.500
60.00	53.500
61.00	53.500
62.00	53.500
63.00	53.500
64.00	53.500
65.00	53.500
66.00	53.500
67.00	53.500
68.00	53.500
69.00	54.000
70.00	54.000
71.00	54.000
72.00	54.000
73.00	54.000
74.00	54.000
75.00	54.000
76.00	54.000
77.00	54.000
78.00	54.000
79.00	54.000
80.00	54.000
81.00	54.000
82.00	54.000
83.00	54.000
84.00	54.000
85.00	54.000
86.00	54.500
87.00	54.500
88.00	54.500
89.00	54.500
90.00	54.500
91.00	54.500
92.00	54.500
93.00	54.500
94.00	54.500
95.00	54.500
96.00	54.500
97.00	54.500
98.00	54.500
99.00	54.500
100.00	54.500
101.00	54.500
102.00	54.500
103.00	54.500
104.00	54.500
105.00	54.500
106.00	54.500
107.00	54.500
108.00	54.500
109.00	54.500
110.00	54.500
111.00	54.500
112.00	54.500
113.00	54.500
114.00	54.500
115.00	54.500
116.00	54.500
117.00	54.500
118.00	54.500
119.00	54.500
120.00	54.500
121.00	55.000
122.00	55.000
123.00	55.000
124.00	55.000
125.00	56.000
126.00	56.000
127.00	56.000
128.00	56.000
129.00	56.000
130.00	56.000
131.00	56.000
132.00	56.000
133.00	56.000
134.00	56.000
135.00	56.000
136.00	56.000
137.00	56.000
138.00	56.000
139.00	56.000
140.00	56.000
141.00	56.000
142.00	56.000
143.00	56.000
144.00	56.500
145.00	56.500
146.00	56.500
147.00	56.500
148.00	56.500
149.00	56.500
150.00	56.500
151.00	56.500
152.00	56.500
153.00	56.500
154.00	56.500
155.00	56.500
156.00	56.500
157.00	56.500
158.00	56.500
159.00	56.500
160.00	56.500
161.00	56.500
162.00	56.500
163.00	56.500
164.00	56.500
165.00	56.500
166.00	56.500
167.00	56.500
168.00	57.000
169.00	57.000
170.00	57.000
171.00	57.000
172.00	57.000
173.00	57.000
174.00	57.000
175.00	57.000
176.00	57.000
177.00	57.500
178.00	57.500
179.00	57.500
180.00	57.500
181.00	58.000
182.00	58.000
183.00	58.000
184.00	58.000
185.00	58.000
186.00	58.000
187.00	58.500
188.00	58.500
189.00	58.500
190.00	58.500
191.00	58.500
192.00	58.500
193.00	58.500
194.00	58.500
195.00	58.500
196.00	58.500
197.00	58.500
198.00	58.500
199.00	58.500
200.00	59.000
201.00	59.000
202.00	59.000
203.00	59.000
204.00	59.000
205.00	59.500
206.00	59.500
207.00	60.000
208.00	60.000
209.00	60.000
210.00	60.000
211.00	60.500
212.00	60.500
213.00	60.500
214.00	60.500
215.00	60.500
216.00	60.500
217.00	60.500
218.00	60.500
219.00	60.500
220.00	60.500
221.00	60.500
222.00	61.000
223.00	61.000
224.00	61.000
225.00	61.000
226.00	61.000
227.00	61.000
228.00	61.000
229.00	61.000
230.00	61.000
231.00	61.000
232.00	61.000
233.00	61.000
234.00	61.000
235.00	61.000
236.00	61.000
237.00	61.500
238.00	61.500
239.00	61.500
240.00	61.500
241.00	61.500
242.00	61.500
243.00	62.000
244.00	62.000
245.00	62.000
246.00	62.500
247.00	62.500
248.00	62.500
249.00	62.500
250.00	62.500
251.00	63.000
252.00	63.500
253.00	64.000
254.00	64.000
255.00	64.000
256.00	64.000
257.00	64.000
258.00	64.500
259.00	64.500
260.00	64.500
261.00	65.500
262.00	65.500
263.00	66.000
264.00	66.500
265.00	66.500
266.00	66.500
267.00	66.500
268.00	66.500
269.00	67.000
270.00	67.000
271.00	67.500
272.00	68.000
273.00	68.000
274.00	68.000
275.00	68.000
276.00	68.000
277.00	68.500
278.00	68.500
279.00	69.000
280.00	69.000
281.00	69.000
282.00	69.500
283.00	69.500
284.00	69.500
285.00	69.500
286.00	69.500
287.00	69.500
288.00	69.500
289.00	69.500
290.00	69.500
291.00	70.000
292.00	70.000
293.00	70.500
294.00	70.500
295.00	70.500
296.00	70.500
297.00	70.500
298.00	71.000
299.00	71.000
300.00	71.000
301.00	71.000
302.00	71.500
303.00	71.500
304.00	71.500
305.00	72.500
306.00	72.500
307.00	72.500
308.00	72.500
309.00	73.000
310.00	73.000
311.00	73.500
312.00	73.500
313.00	73.500
314.00	73.500
315.00	74.000
316.00	74.000
317.00	74.000
318.00	74.000
319.00	74.500
320.00	74.500
321.00	74.500
322.00	75.000
323.00	75.000
324.00	75.000
325.00	75.500
326.00	75.500
327.00	76.000
328.00	76.500
329.00	77.000
330.00	77.000
331.00	77.000
332.00	77.500
333.00	77.500
334.00	77.500
335.00	77.500
336.00	77.500
337.00	77.500
338.00	78.000
339.00	78.000
340.00	78.000
341.00	78.000
342.00	78.000
343.00	78.500
344.00	80.000
345.00	80.000
346.00	80.000
347.00	80.000
348.00	80.000
349.00	80.500
350.00	80.500
351.00	81.000
352.00	81.000
353.00	81.500
354.00	81.500
355.00	82.500
356.00	82.500
357.00	82.500
358.00	82.500
359.00	82.500
360.00	82.500
361.00	83.000
362.00	83.000
363.00	84.000
364.00	84.000
365.00	84.000
366.00	84.000
367.00	84.000
368.00	84.500
369.00	84.500
370.00	84.500
371.00	84.500
372.00	84.500
373.00	85.000
374.00	85.000
375.00	85.000
376.00	85.000
377.00	85.000
378.00	85.000
379.00	85.000
380.00	85.000
381.00	85.000
382.00	85.000
383.00	85.000
384.00	85.000
385.00	85.000
386.00	85.500
387.00	86.000
388.00	86.000
389.00	86.500
390.00	86.500
391.00	86.500
392.00	87.000
393.00	87.500
394.00	89.000
395.00	89.500
396.00	89.500
397.00	89.500
398.00	89.500
399.00	89.500
400.00	89.500
401.00	89.500
402.00	89.500
403.00	89.500
404.00	89.500
405.00	89.500
406.00	89.500
407.00	89.500
408.00	89.500
409.00	89.500
410.00	89.500
411.00	90.000
412.00	90.000
413.00	90.000
414.00	90.500
415.00	91.000
416.00	91.000
417.00	91.000
418.00	91.000
419.00	91.000
420.00	91.500
421.00	91.500
422.00	91.500
423.00	91.500
424.00	91.500
425.00	91.500
426.00	91.500
427.00	91.500
428.00	91.500
429.00	91.500
430.00	92.000
431.00	92.000
432.00	92.000
433.00	92.000
434.00	92.000
435.00	92.000
436.00	93.000
437.00	93.000
438.00	93.000
439.00	93.000
440.00	93.000
441.00	93.000
442.00	93.500
443.00	93.500
444.00	94.000
445.00	94.000
446.00	94.000
447.00	94.000
448.00	94.000
449.00	94.000
450.00	94.000
451.00	94.000
452.00	94.000
453.00	94.000
454.00	94.000
455.00	94.000
456.00	94.000
457.00	94.000
458.00	94.000
459.00	94.500
460.00	94.500
461.00	95.000
462.00	95.000
463.00	95.000
464.00	95.000
465.00	95.000
466.00	95.000
467.00	95.000
468.00	95.500
469.00	95.500
470.00	95.500
471.00	95.500
472.00	95.500
473.00	95.500
474.00	95.500
475.00	95.500
476.00	96.000
477.00	96.000
478.00	96.000
479.00	96.000
480.00	96.000
481.00	96.000
482.00	96.000
483.00	96.000
484.00	96.000
485.00	96.000
486.00	96.000
487.00	96.000
488.00	96.000
489.00	96.000
490.00	96.000
491.00	96.000
492.00	96.000
493.00	96.000
494.00	96.500
495.00	96.500
496.00	96.500
497.00	97.000
498.00	97.000
499.00	97.000
500.00	97.000
501.00	97.500
502.00	97.500
503.00	97.500
504.00	97.500
505.00	98.000
506.00	98.000
507.00	98.000
508.00	98.000
509.00	98.000
510.00	98.000
511.00	98.000
512.00	98.000
513.00	98.000
514.00	98.000
515.00	98.000
516.00	98.000
517.00	98.000
518.00	98.000
519.00	98.000
520.00	98.000
521.00	98.000
522.00	98.000
523.00	98.000
524.00	98.000
525.00	98.000
526.00	98.000
527.00	98.000
528.00	98.000
529.00	98.000
530.00	98.500
531.00	98.500
532.00	98.500
533.00	98.500
534.00	98.500
535.00	98.500
536.00	98.500
537.00	98.500
538.00	98.500
539.00	98.500
540.00	98.500
541.00	98.500
542.00	98.500
543.00	98.500
544.00	98.500
545.00	98.500
546.00	98.500
547.00	98.500
548.00	98.500
549.00	98.500
550.00	98.500
551.00	98.500
552.00	98.500
553.00	98.500
554.00	98.500
555.00	99.000
556.00	99.000
557.00	99.000
558.00	99.000
559.00	99.000
560.00	99.000
561.00	99.000
562.00	99.000
563.00	99.000
564.00	99.000
565.00	99.000
566.00	99.000
567.00	99.000
568.00	99.000
569.00	99.000
570.00	99.000
571.00	99.500
572.00	99.500
573.00	99.500
574.00	99.500
575.00	99.500
576.00	99.500
577.00	99.500
578.00	99.500
579.00	99.500
580.00	100.000
581.00	100.000
582.00	100.000
583.00	100.000
584.00	100.000
585.00	100.000
586.00	100.000
587.00	100.000
588.00	100.000
589.00	100.000
590.00	100.000
591.00	100.000
592.00	100.000
593.00	100.000
594.00	100.000
595.00	100.000
596.00	100.000
597.00	100.000
598.00	100.000
599.00	100.000
600.00	100.000
601.00	100.000
602.00	100.000
603.00	100.000
604.00	100.000
605.00	100.000
606.00	100.000
607.00	100.000
608.00	100.000
609.00	100.000
610.00	100.000
611.00	100.000
612.00	100.000
613.00	100.000
614.00	100.000
615.00	100.000
616.00	100.000
617.00	100.000
618.00	100.000
619.00	100.000
620.00	100.000
621.00	100.000
622.00	100.000
623.00	100.000
624.00	100.000
625.00	100.000
626.00	100.000
627.00	100.000
628.00	100.000
629.00	100.000
630.00	100.000
631.00	100.000
632.00	100.000
633.00	100.000
634.00	100.000
635.00	100.000
636.00	100.000
637.00	100.000
638.00	100.000
639.00	100.000
640.00	100.000
641.00	100.000
642.00	100.000
643.00	100.000
644.00	100.000
645.00	100.000
646.00	100.000
647.00	100.000
648.00	100.000
649.00	100.000
650.00	100.000
651.00	100.000
652.00	100.000
653.00	100.000
654.00	100.000
655.00	100.000
656.00	100.000
657.00	100.000
658.00	100.000
659.00	100.000
660.00	100.000
661.00	100.000
662.00	100.000
663.00	100.000
664.00	100.000
665.00	100.000
666.00	100.000
667.00	100.000
668.00	100.000
669.00	100.000
670.00	100.000
671.00	100.000
672.00	100.000
673.00	100.000
674.00	100.000
675.00	100.000
676.00	100.000
677.00	100.000
678.00	100.000
679.00	100.000
680.00	100.000
681.00	100.000
682.00	100.000
683.00	100.000
684.00	100.000
685.00	100.000
686.00	100.000
687.00	100.000
688.00	100.000
689.00	100.000
690.00	100.000
691.00	100.000
692.00	100.000
693.00	100.000
694.00	100.000
695.00	100.000
696.00	100.000
697.00	100.000
698.00	100.000
699.00	100.000
700.00	100.000
701.00	100.000
702.00	100.000
703.00	100.000
704.00	100.000
705.00	100.000
706.00	100.000
707.00	100.000
708.00	100.000
709.00	100.000
710.00	100.000
711.00	100.000
712.00	100.000
713.00	100.000
714.00	100.000
715.00	100.000
716.00	100.000
717.00	100.000
718.00	100.000
719.00	100.000
720.00	100.000
721.00	100.000
722.00	100.000
723.00	100.000
724.00	100.000
725.00	100.000
726.00	100.000
727.00	100.000
728.00	100.000
729.00	100.000
730.00	100.000
731.00	100.000
732.00	100.000
733.00	100.000
734.00	100.000
735.00	100.000
736.00	100.000
737.00	100.000
738.00	100.000
739.00	100.000
740.00	100.000
741.00	100.000
742.00	100.000
743.00	100.000
744.00	100.000
745.00	100.000
746.00	100.000
747.00	100.000
748.00	100.000
749.00	100.000
750.00	100.000
751.00	100.000
752.00	100.000
753.00	100.000
754.00	100.000
755.00	100.000
756.00	100.000
757.00	100.000
758.00	100.000
759.00	100.000
760.00	100.000
761.00	100.000
762.00	100.000
763.00	100.000
764.00	100.000
765.00	100.000
766.00	100.000
767.00	100.000
768.00	100.000
769.00	100.000
770.00	100.000
771.00	100.000
772.00	100.000
773.00	100.000
774.00	100.000
775.00	100.000
776.00	100.000
777.00	100.000
778.00	100.000
779.00	100.000
780.00	100.000
781.00	100.000
782.00	100.000
783.00	100.000
784.00	100.000
785.00	100.000
786.00	100.000
787.00	100.000
788.00	100.000
789.00	100.000
790.00	100.000
791.00	100.000
792.00	100.000
793.00	100.000
794.00	100.000
795.00	100.000
796.00	100.000
797.00	100.000
798.00	100.000
799.00	100.000
800.00	100.000
801.00	100.000
802.00	100.000
803.00	100.000
804.00	100.000
805.00	100.000
806.00	100.000
807.00	100.000
808.00	100.000
809.00	100.000
810.00	100.000
811.00	100.000
812.00	100.000
813.00	100.000
814.00	100.000
815.00	100.000
816.00	100.000
817.00	100.000
818.00	100.000
819.00	100.000
820.00	100.000
821.00	100.000
822.00	100.000
823.00	100.000
824.00	100.000
825.00	100.000
826.00	100.000
827.00	100.000
828.00	100.000
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/III/gap/EVSP1.dat <==
gap	num_of_ins
0.00	15.5
1.00	15.500
2.00	15.500
3.00	15.500
4.00	15.500
5.00	15.500
6.00	15.500
7.00	15.500
8.00	15.500
9.00	15.500
10.00	15.500
11.00	15.500
12.00	15.500
13.00	15.500
14.00	15.500
15.00	15.500
16.00	15.500
17.00	15.500
18.00	15.500
19.00	15.500
20.00	15.500
21.00	15.500
22.00	15.500
23.00	15.500
24.00	15.500
25.00	15.500
26.00	15.500
27.00	15.500
28.00	15.500
29.00	15.500
30.00	16.000
31.00	16.000
32.00	16.000
33.00	16.000
34.00	16.000
35.00	16.000
36.00	16.000
37.00	16.500
38.00	16.500
39.00	16.500
40.00	16.500
41.00	17.000
42.00	17.000
43.00	17.000
44.00	17.000
45.00	17.000
46.00	17.000
47.00	17.000
48.00	17.000
49.00	17.000
50.00	17.000
51.00	17.000
52.00	17.000
53.00	17.000
54.00	17.000
55.00	17.000
56.00	17.000
57.00	17.500
58.00	17.500
59.00	17.500
60.00	17.500
61.00	17.500
62.00	17.500
63.00	17.500
64.00	17.500
65.00	17.500
66.00	17.500
67.00	17.500
68.00	17.500
69.00	17.500
70.00	17.500
71.00	17.500
72.00	17.500
73.00	18.000
74.00	18.000
75.00	18.000
76.00	18.500
77.00	18.500
78.00	18.500
79.00	18.500
80.00	18.500
81.00	19.000
82.00	19.000
83.00	19.000
84.00	19.000
85.00	19.000
86.00	19.000
87.00	19.000
88.00	19.000
89.00	19.000
90.00	19.500
91.00	19.500
92.00	19.500
93.00	19.500
94.00	20.000
95.00	20.000
96.00	20.000
97.00	20.500
98.00	20.500
99.00	20.500
100.00	20.500
101.00	20.500
102.00	20.500
103.00	20.500
104.00	20.500
105.00	20.500
106.00	20.500
107.00	20.500
108.00	20.500
109.00	20.500
110.00	20.500
111.00	20.500
112.00	20.500
113.00	20.500
114.00	20.500
115.00	20.500
116.00	20.500
117.00	20.500
118.00	20.500
119.00	20.500
120.00	20.500
121.00	20.500
122.00	20.500
123.00	21.000
124.00	21.000
125.00	21.000
126.00	21.000
127.00	21.000
128.00	21.000
129.00	21.000
130.00	21.000
131.00	21.000
132.00	21.000
133.00	21.000
134.00	21.000
135.00	21.000
136.00	21.000
137.00	21.000
138.00	21.000
139.00	21.000
140.00	21.000
141.00	21.000
142.00	21.000
143.00	21.000
144.00	21.000
145.00	21.000
146.00	21.000
147.00	21.000
148.00	21.000
149.00	21.000
150.00	21.000
151.00	21.000
152.00	21.500
153.00	21.500
154.00	21.500
155.00	21.500
156.00	21.500
157.00	21.500
158.00	21.500
159.00	21.500
160.00	21.500
161.00	21.500
162.00	21.500
163.00	22.000
164.00	22.000
165.00	22.000
166.00	22.000
167.00	22.000
168.00	22.500
169.00	22.500
170.00	22.500
171.00	22.500
172.00	22.500
173.00	22.500
174.00	22.500
175.00	22.500
176.00	22.500
177.00	22.500
178.00	22.500
179.00	22.500
180.00	22.500
181.00	22.500
182.00	23.000
183.00	23.000
184.00	23.500
185.00	23.500
186.00	23.500
187.00	23.500
188.00	23.500
189.00	24.000
190.00	24.000
191.00	24.000
192.00	24.000
193.00	24.000
194.00	24.000
195.00	24.000
196.00	24.000
197.00	24.000
198.00	24.000
199.00	24.000
200.00	25.000
201.00	25.000
202.00	25.000
203.00	25.000
204.00	25.000
205.00	25.000
206.00	25.000
207.00	25.000
208.00	25.000
209.00	25.000
210.00	25.000
211.00	25.000
212.00	25.500
213.00	25.500
214.00	25.500
215.00	25.500
216.00	25.500
217.00	25.500
218.00	25.500
219.00	25.500
220.00	25.500
221.00	25.500
222.00	25.500
223.00	25.500
224.00	26.000
225.00	26.000
226.00	26.000
227.00	26.000
228.00	26.000
229.00	26.000
230.00	26.000
231.00	26.000
232.00	26.000
233.00	26.000
234.00	26.000
235.00	26.000
236.00	26.000
237.00	26.000
238.00	26.500
239.00	26.500
240.00	26.500
241.00	26.500
242.00	26.500
243.00	26.500
244.00	26.500
245.00	27.000
246.00	27.500
247.00	27.500
248.00	28.000
249.00	28.000
250.00	28.000
251.00	28.000
252.00	28.000
253.00	28.000
254.00	28.000
255.00	28.000
256.00	28.000
257.00	28.000
258.00	28.000
259.00	28.500
260.00	28.500
261.00	28.500
262.00	28.500
263.00	28.500
264.00	29.000
265.00	29.000
266.00	29.000
267.00	29.500
268.00	29.500
269.00	29.500
270.00	29.500
271.00	29.500
272.00	29.500
273.00	29.500
274.00	30.000
275.00	30.000
276.00	30.000
277.00	30.000
278.00	30.000
279.00	30.000
280.00	30.000
281.00	30.000
282.00	30.000
283.00	30.500
284.00	30.500
285.00	31.000
286.00	31.500
287.00	31.500
288.00	31.500
289.00	31.500
290.00	31.500
291.00	31.500
292.00	32.500
293.00	32.500
294.00	32.500
295.00	33.000
296.00	33.500
297.00	33.500
298.00	33.500
299.00	34.000
300.00	34.000
301.00	34.000
302.00	34.000
303.00	34.000
304.00	34.000
305.00	34.000
306.00	34.000
307.00	34.000
308.00	34.000
309.00	34.500
310.00	35.000
311.00	35.000
312.00	35.000
313.00	35.000
314.00	35.000
315.00	35.000
316.00	35.000
317.00	35.500
318.00	35.500
319.00	36.000
320.00	37.000
321.00	37.000
322.00	37.500
323.00	38.000
324.00	38.000
325.00	38.000
326.00	38.000
327.00	38.500
328.00	38.500
329.00	39.000
330.00	39.500
331.00	40.000
332.00	40.000
333.00	40.000
334.00	40.500
335.00	40.500
336.00	40.500
337.00	41.000
338.00	41.500
339.00	42.000
340.00	42.000
341.00	42.000
342.00	42.000
343.00	43.000
344.00	43.500
345.00	44.500
346.00	45.000
347.00	45.000
348.00	45.000
349.00	45.500
350.00	46.000
351.00	46.000
352.00	46.000
353.00	46.000
354.00	46.000
355.00	46.500
356.00	46.500
357.00	47.000
358.00	47.000
359.00	47.000
360.00	47.000
361.00	47.500
362.00	47.500
363.00	47.500
364.00	47.500
365.00	49.000
366.00	49.500
367.00	49.500
368.00	49.500
369.00	50.000
370.00	50.000
371.00	50.000
372.00	50.500
373.00	50.500
374.00	50.500
375.00	51.000
376.00	52.000
377.00	52.000
378.00	52.000
379.00	52.500
380.00	54.000
381.00	54.500
382.00	55.500
383.00	55.500
384.00	55.500
385.00	55.500
386.00	55.500
387.00	55.500
388.00	57.000
389.00	57.000
390.00	57.500
391.00	58.500
392.00	59.000
393.00	59.000
394.00	59.000
395.00	60.000
396.00	60.500
397.00	60.500
398.00	60.500
399.00	60.500
400.00	61.000
401.00	61.500
402.00	61.500
403.00	62.000
404.00	62.000
405.00	62.000
406.00	62.500
407.00	62.500
408.00	63.500
409.00	63.500
410.00	63.500
411.00	63.500
412.00	63.500
413.00	63.500
414.00	63.500
415.00	63.500
416.00	64.000
417.00	64.000
418.00	64.500
419.00	65.000
420.00	65.500
421.00	65.500
422.00	65.500
423.00	65.500
424.00	66.500
425.00	66.500
426.00	66.500
427.00	66.500
428.00	66.500
429.00	66.500
430.00	66.500
431.00	66.500
432.00	66.500
433.00	66.500
434.00	66.500
435.00	66.500
436.00	66.500
437.00	67.000
438.00	67.000
439.00	67.000
440.00	67.000
441.00	67.000
442.00	67.000
443.00	67.000
444.00	68.000
445.00	69.000
446.00	69.500
447.00	69.500
448.00	70.000
449.00	70.000
450.00	70.000
451.00	70.000
452.00	70.000
453.00	70.000
454.00	70.000
455.00	70.500
456.00	70.500
457.00	71.000
458.00	71.000
459.00	71.500
460.00	71.500
461.00	72.000
462.00	72.000
463.00	72.000
464.00	72.500
465.00	73.000
466.00	73.000
467.00	73.500
468.00	75.000
469.00	75.000
470.00	76.000
471.00	76.000
472.00	76.000
473.00	76.000
474.00	76.500
475.00	76.500
476.00	76.500
477.00	76.500
478.00	76.500
479.00	77.000
480.00	77.500
481.00	78.000
482.00	78.500
483.00	78.500
484.00	78.500
485.00	78.500
486.00	79.000
487.00	79.000
488.00	79.000
489.00	79.000
490.00	79.000
491.00	79.000
492.00	79.000
493.00	79.000
494.00	79.500
495.00	80.000
496.00	80.500
497.00	80.500
498.00	80.500
499.00	81.000
500.00	81.500
501.00	82.000
502.00	82.000
503.00	82.000
504.00	82.000
505.00	82.500
506.00	83.500
507.00	83.500
508.00	83.500
509.00	83.500
510.00	84.000
511.00	84.500
512.00	84.500
513.00	84.500
514.00	84.500
515.00	85.000
516.00	85.500
517.00	86.000
518.00	86.000
519.00	86.500
520.00	86.500
521.00	87.000
522.00	87.500
523.00	87.500
524.00	88.000
525.00	88.000
526.00	88.000
527.00	88.500
528.00	88.500
529.00	88.500
530.00	88.500
531.00	89.000
532.00	89.000
533.00	89.500
534.00	89.500
535.00	89.500
536.00	89.500
537.00	89.500
538.00	89.500
539.00	89.500
540.00	90.000
541.00	90.000
542.00	90.500
543.00	90.500
544.00	90.500
545.00	90.500
546.00	90.500
547.00	90.500
548.00	90.500
549.00	91.000
550.00	91.000
551.00	91.000
552.00	91.000
553.00	91.000
554.00	91.000
555.00	91.000
556.00	91.000
557.00	91.000
558.00	91.000
559.00	91.000
560.00	91.000
561.00	91.000
562.00	91.000
563.00	92.000
564.00	92.500
565.00	92.500
566.00	93.000
567.00	93.000
568.00	93.500
569.00	93.500
570.00	93.500
571.00	93.500
572.00	93.500
573.00	93.500
574.00	93.500
575.00	93.500
576.00	93.500
577.00	93.500
578.00	93.500
579.00	93.500
580.00	94.000
581.00	94.000
582.00	94.000
583.00	94.000
584.00	94.000
585.00	94.000
586.00	94.000
587.00	94.000
588.00	94.000
589.00	94.500
590.00	95.000
591.00	95.000
592.00	95.000
593.00	95.000
594.00	95.000
595.00	95.000
596.00	95.000
597.00	95.000
598.00	95.000
599.00	95.000
600.00	95.000
601.00	95.000
602.00	95.000
603.00	95.000
604.00	95.000
605.00	95.000
606.00	95.000
607.00	95.000
608.00	95.000
609.00	95.000
610.00	95.000
611.00	95.000
612.00	95.000
613.00	95.000
614.00	95.000
615.00	95.000
616.00	95.000
617.00	95.000
618.00	95.000
619.00	95.500
620.00	95.500
621.00	95.500
622.00	95.500
623.00	95.500
624.00	95.500
625.00	95.500
626.00	95.500
627.00	95.500
628.00	95.500
629.00	95.500
630.00	95.500
631.00	95.500
632.00	95.500
633.00	95.500
634.00	96.000
635.00	96.000
636.00	96.000
637.00	96.500
638.00	96.500
639.00	97.000
640.00	97.000
641.00	97.000
642.00	97.000
643.00	97.000
644.00	97.000
645.00	97.000
646.00	97.000
647.00	97.000
648.00	97.000
649.00	97.000
650.00	97.000
651.00	97.000
652.00	97.000
653.00	97.000
654.00	97.000
655.00	97.000
656.00	97.000
657.00	97.000
658.00	97.000
659.00	97.000
660.00	97.500
661.00	97.500
662.00	97.500
663.00	97.500
664.00	97.500
665.00	97.500
666.00	97.500
667.00	97.500
668.00	97.500
669.00	97.500
670.00	97.500
671.00	97.500
672.00	97.500
673.00	97.500
674.00	97.500
675.00	97.500
676.00	97.500
677.00	97.500
678.00	97.500
679.00	97.500
680.00	97.500
681.00	97.500
682.00	97.500
683.00	97.500
684.00	97.500
685.00	97.500
686.00	97.500
687.00	97.500
688.00	97.500
689.00	97.500
690.00	97.500
691.00	97.500
692.00	97.500
693.00	97.500
694.00	97.500
695.00	97.500
696.00	97.500
697.00	97.500
698.00	97.500
699.00	97.500
700.00	97.500
701.00	97.500
702.00	97.500
703.00	97.500
704.00	98.000
705.00	98.000
706.00	98.000
707.00	98.000
708.00	98.000
709.00	98.000
710.00	98.000
711.00	98.000
712.00	98.000
713.00	98.000
714.00	98.000
715.00	98.000
716.00	98.000
717.00	98.000
718.00	98.000
719.00	98.000
720.00	98.000
721.00	98.000
722.00	98.000
723.00	98.000
724.00	98.000
725.00	98.000
726.00	98.000
727.00	98.000
728.00	98.000
729.00	98.000
730.00	98.000
731.00	98.000
732.00	98.500
733.00	98.500
734.00	98.500
735.00	98.500
736.00	99.000
737.00	99.000
738.00	99.000
739.00	99.000
740.00	99.000
741.00	99.000
742.00	99.000
743.00	99.000
744.00	99.000
745.00	99.000
746.00	99.000
747.00	99.000
748.00	99.000
749.00	99.000
750.00	99.000
751.00	99.000
752.00	99.000
753.00	99.000
754.00	99.000
755.00	99.000
756.00	99.000
757.00	99.000
758.00	99.000
759.00	99.000
760.00	99.000
761.00	99.000
762.00	99.000
763.00	99.000
764.00	99.000
765.00	99.000
766.00	99.000
767.00	99.000
768.00	99.000
769.00	99.000
770.00	99.000
771.00	99.000
772.00	99.000
773.00	99.000
774.00	99.000
775.00	99.000
776.00	99.000
777.00	99.000
778.00	99.000
779.00	99.000
780.00	99.000
781.00	99.000
782.00	99.000
783.00	99.000
784.00	99.000
785.00	99.000
786.00	99.000
787.00	99.000
788.00	99.000
789.00	99.000
790.00	99.000
791.00	99.000
792.00	99.000
793.00	99.000
794.00	99.000
795.00	99.000
796.00	99.000
797.00	99.000
798.00	99.000
799.00	99.000
800.00	99.000
801.00	99.000
802.00	99.000
803.00	99.000
804.00	99.000
805.00	99.500
806.00	99.500
807.00	99.500
808.00	99.500
809.00	99.500
810.00	99.500
811.00	99.500
812.00	99.500
813.00	99.500
814.00	99.500
815.00	99.500
816.00	99.500
817.00	99.500
818.00	99.500
819.00	99.500
820.00	99.500
821.00	99.500
822.00	99.500
823.00	99.500
824.00	99.500
825.00	99.500
826.00	99.500
827.00	99.500
828.00	99.500
829.00	99.500
830.00	99.500
831.00	99.500
832.00	99.500
833.00	99.500
834.00	99.500
835.00	99.500
836.00	99.500
837.00	99.500
838.00	99.500
839.00	99.500
840.00	99.500
841.00	99.500
842.00	99.500
843.00	99.500
844.00	99.500
845.00	99.500
846.00	99.500
847.00	99.500
848.00	99.500
849.00	99.500
850.00	99.500
851.00	99.500
852.00	99.500
853.00	99.500
854.00	99.500
855.00	99.500
856.00	99.500
857.00	99.500
858.00	99.500
859.00	99.500
860.00	99.500
861.00	99.500
862.00	99.500
863.00	99.500
864.00	99.500
865.00	99.500
866.00	99.500
867.00	99.500
868.00	99.500
869.00	99.500
870.00	99.500
871.00	99.500
872.00	99.500
873.00	99.500
874.00	99.500
875.00	99.500
876.00	99.500
877.00	99.500
878.00	99.500
879.00	99.500
880.00	99.500
881.00	99.500
882.00	99.500
883.00	99.500
884.00	99.500
885.00	99.500
886.00	99.500
887.00	99.500
888.00	99.500
889.00	99.500
890.00	99.500
891.00	99.500
892.00	99.500
893.00	99.500
894.00	99.500
895.00	99.500
896.00	99.500
897.00	99.500
898.00	99.500
899.00	99.500
900.00	99.500
901.00	99.500
902.00	99.500
903.00	99.500
904.00	99.500
905.00	99.500
906.00	99.500
907.00	99.500
908.00	99.500
909.00	99.500
910.00	99.500
911.00	99.500
912.00	99.500
913.00	99.500
914.00	99.500
915.00	99.500
916.00	99.500
917.00	99.500
918.00	99.500
919.00	99.500
920.00	99.500
921.00	99.500
922.00	99.500
923.00	99.500
924.00	99.500
925.00	99.500
926.00	99.500
927.00	99.500
928.00	99.500
929.00	99.500
930.00	99.500
931.00	99.500
932.00	99.500
933.00	99.500
934.00	99.500
935.00	99.500
936.00	99.500
937.00	99.500
938.00	99.500
939.00	99.500
940.00	99.500
941.00	99.500
942.00	99.500
943.00	99.500
944.00	99.500
945.00	99.500
946.00	99.500
947.00	99.500
948.00	99.500
949.00	99.500
950.00	99.500
951.00	99.500
952.00	99.500
953.00	99.500
954.00	99.500
955.00	99.500
956.00	99.500
957.00	99.500
958.00	99.500
959.00	99.500
960.00	99.500
961.00	99.500
962.00	99.500
963.00	99.500
964.00	99.500
965.00	99.500
966.00	99.500
967.00	99.500
968.00	99.500
969.00	99.500
970.00	99.500
971.00	99.500
972.00	99.500
973.00	99.500
974.00	99.500
975.00	99.500
976.00	99.500
977.00	99.500
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/III/gap/EVSP2-S.dat <==
gap	num_of_ins
0.00	57.500
1.00	59.000
2.00	60.000
3.00	60.000
4.00	60.000
5.00	60.500
6.00	61.000
7.00	61.000
8.00	61.000
9.00	61.000
10.00	61.000
11.00	61.000
12.00	61.000
13.00	61.000
14.00	61.000
15.00	61.000
16.00	61.000
17.00	61.000
18.00	61.000
19.00	61.000
20.00	61.000
21.00	61.000
22.00	61.000
23.00	61.000
24.00	61.000
25.00	61.000
26.00	61.000
27.00	61.000
28.00	61.000
29.00	61.000
30.00	61.000
31.00	61.000
32.00	61.000
33.00	61.000
34.00	61.000
35.00	61.000
36.00	61.000
37.00	61.000
38.00	61.000
39.00	61.000
40.00	61.000
41.00	61.000
42.00	61.000
43.00	61.000
44.00	61.000
45.00	61.000
46.00	61.000
47.00	61.000
48.00	61.000
49.00	61.000
50.00	61.000
51.00	61.000
52.00	61.000
53.00	61.000
54.00	61.000
55.00	61.000
56.00	61.000
57.00	61.000
58.00	61.000
59.00	61.000
60.00	61.000
61.00	61.000
62.00	61.000
63.00	61.000
64.00	61.000
65.00	61.000
66.00	61.500
67.00	61.500
68.00	61.500
69.00	61.500
70.00	61.500
71.00	61.500
72.00	61.500
73.00	61.500
74.00	61.500
75.00	61.500
76.00	61.500
77.00	62.000
78.00	62.000
79.00	62.000
80.00	62.000
81.00	62.000
82.00	62.000
83.00	62.000
84.00	62.000
85.00	62.000
86.00	62.000
87.00	62.000
88.00	62.000
89.00	62.000
90.00	62.000
91.00	62.000
92.00	62.000
93.00	62.000
94.00	62.000
95.00	62.000
96.00	62.000
97.00	62.000
98.00	62.000
99.00	62.000
100.00	62.000
101.00	62.000
102.00	62.000
103.00	62.000
104.00	62.000
105.00	62.000
106.00	62.000
107.00	62.000
108.00	62.000
109.00	62.000
110.00	62.000
111.00	62.000
112.00	62.000
113.00	62.000
114.00	62.000
115.00	62.000
116.00	62.000
117.00	62.000
118.00	62.500
119.00	62.500
120.00	62.500
121.00	62.500
122.00	62.500
123.00	62.500
124.00	62.500
125.00	62.500
126.00	62.500
127.00	62.500
128.00	62.500
129.00	62.500
130.00	63.000
131.00	63.000
132.00	63.000
133.00	63.000
134.00	63.000
135.00	63.000
136.00	63.000
137.00	63.000
138.00	63.000
139.00	63.000
140.00	63.000
141.00	63.000
142.00	63.000
143.00	63.000
144.00	63.500
145.00	63.500
146.00	63.500
147.00	63.500
148.00	63.500
149.00	63.500
150.00	63.500
151.00	63.500
152.00	63.500
153.00	63.500
154.00	63.500
155.00	63.500
156.00	63.500
157.00	63.500
158.00	63.500
159.00	63.500
160.00	63.500
161.00	63.500
162.00	63.500
163.00	63.500
164.00	63.500
165.00	63.500
166.00	63.500
167.00	63.500
168.00	64.000
169.00	64.000
170.00	64.000
171.00	64.500
172.00	64.500
173.00	64.500
174.00	64.500
175.00	64.500
176.00	64.500
177.00	64.500
178.00	64.500
179.00	64.500
180.00	64.500
181.00	64.500
182.00	64.500
183.00	64.500
184.00	65.000
185.00	65.000
186.00	65.000
187.00	65.000
188.00	65.000
189.00	65.000
190.00	65.000
191.00	65.500
192.00	65.500
193.00	65.500
194.00	65.500
195.00	65.500
196.00	65.500
197.00	65.500
198.00	65.500
199.00	65.500
200.00	65.500
201.00	65.500
202.00	65.500
203.00	65.500
204.00	65.500
205.00	65.500
206.00	65.500
207.00	66.000
208.00	66.000
209.00	66.000
210.00	66.000
211.00	66.500
212.00	66.500
213.00	66.500
214.00	66.500
215.00	66.500
216.00	66.500
217.00	66.500
218.00	66.500
219.00	67.000
220.00	67.000
221.00	67.000
222.00	67.000
223.00	67.000
224.00	67.000
225.00	67.000
226.00	67.000
227.00	67.000
228.00	67.000
229.00	67.000
230.00	67.500
231.00	67.500
232.00	67.500
233.00	67.500
234.00	67.500
235.00	67.500
236.00	67.500
237.00	67.500
238.00	67.500
239.00	67.500
240.00	67.500
241.00	67.500
242.00	67.500
243.00	68.500
244.00	68.500
245.00	68.500
246.00	68.500
247.00	68.500
248.00	68.500
249.00	68.500
250.00	68.500
251.00	68.500
252.00	68.500
253.00	69.000
254.00	69.000
255.00	69.500
256.00	69.500
257.00	69.500
258.00	69.500
259.00	69.500
260.00	69.500
261.00	70.000
262.00	70.000
263.00	70.000
264.00	70.000
265.00	70.500
266.00	70.500
267.00	70.500
268.00	70.500
269.00	71.000
270.00	71.000
271.00	71.000
272.00	71.500
273.00	71.500
274.00	72.000
275.00	72.000
276.00	72.000
277.00	72.000
278.00	72.500
279.00	73.000
280.00	73.000
281.00	73.000
282.00	73.500
283.00	73.500
284.00	73.500
285.00	73.500
286.00	73.500
287.00	74.000
288.00	74.000
289.00	74.000
290.00	74.000
291.00	74.000
292.00	74.000
293.00	74.500
294.00	74.500
295.00	74.500
296.00	74.500
297.00	74.500
298.00	75.000
299.00	75.000
300.00	75.000
301.00	75.000
302.00	75.500
303.00	75.500
304.00	75.500
305.00	76.000
306.00	76.000
307.00	76.000
308.00	76.000
309.00	76.000
310.00	76.000
311.00	76.500
312.00	76.500
313.00	76.500
314.00	76.500
315.00	77.000
316.00	77.000
317.00	77.000
318.00	77.000
319.00	78.000
320.00	78.000
321.00	78.500
322.00	79.000
323.00	79.000
324.00	79.500
325.00	79.500
326.00	79.500
327.00	79.500
328.00	80.000
329.00	80.500
330.00	81.000
331.00	81.000
332.00	81.000
333.00	81.000
334.00	81.500
335.00	81.500
336.00	81.500
337.00	81.500
338.00	82.000
339.00	82.000
340.00	82.000
341.00	82.000
342.00	82.000
343.00	82.500
344.00	83.000
345.00	83.000
346.00	83.000
347.00	83.000
348.00	83.000
349.00	83.500
350.00	83.500
351.00	84.000
352.00	84.000
353.00	84.000
354.00	84.000
355.00	84.500
356.00	84.500
357.00	84.500
358.00	84.500
359.00	84.500
360.00	84.500
361.00	86.000
362.00	86.000
363.00	87.000
364.00	87.500
365.00	87.500
366.00	87.500
367.00	87.500
368.00	88.000
369.00	88.000
370.00	88.000
371.00	88.000
372.00	88.000
373.00	88.000
374.00	88.000
375.00	88.000
376.00	88.000
377.00	88.000
378.00	88.000
379.00	88.000
380.00	88.000
381.00	88.000
382.00	88.000
383.00	88.000
384.00	88.000
385.00	88.000
386.00	88.000
387.00	88.000
388.00	88.000
389.00	88.500
390.00	88.500
391.00	88.500
392.00	88.500
393.00	89.000
394.00	90.000
395.00	90.500
396.00	90.500
397.00	90.500
398.00	90.500
399.00	90.500
400.00	90.500
401.00	90.500
402.00	90.500
403.00	90.500
404.00	90.500
405.00	90.500
406.00	91.000
407.00	91.000
408.00	91.000
409.00	91.000
410.00	91.000
411.00	91.500
412.00	91.500
413.00	91.500
414.00	91.500
415.00	92.500
416.00	92.500
417.00	92.500
418.00	92.500
419.00	92.500
420.00	93.000
421.00	93.000
422.00	93.000
423.00	93.000
424.00	93.000
425.00	93.000
426.00	93.000
427.00	93.000
428.00	93.000
429.00	93.000
430.00	93.500
431.00	93.500
432.00	93.500
433.00	93.500
434.00	93.500
435.00	93.500
436.00	94.500
437.00	94.500
438.00	94.500
439.00	95.000
440.00	95.000
441.00	95.000
442.00	95.500
443.00	95.500
444.00	96.000
445.00	96.000
446.00	96.000
447.00	96.000
448.00	96.000
449.00	96.000
450.00	96.000
451.00	96.500
452.00	96.500
453.00	96.500
454.00	96.500
455.00	96.500
456.00	96.500
457.00	96.500
458.00	96.500
459.00	96.500
460.00	96.500
461.00	96.500
462.00	96.500
463.00	96.500
464.00	96.500
465.00	96.500
466.00	96.500
467.00	96.500
468.00	97.000
469.00	97.000
470.00	97.000
471.00	97.000
472.00	97.000
473.00	97.000
474.00	97.000
475.00	97.500
476.00	97.500
477.00	97.500
478.00	97.500
479.00	97.500
480.00	97.500
481.00	97.500
482.00	97.500
483.00	97.500
484.00	97.500
485.00	97.500
486.00	97.500
487.00	97.500
488.00	97.500
489.00	97.500
490.00	98.000
491.00	98.000
492.00	98.000
493.00	98.000
494.00	98.500
495.00	98.500
496.00	98.500
497.00	98.500
498.00	98.500
499.00	98.500
500.00	98.500
501.00	98.500
502.00	98.500
503.00	98.500
504.00	98.500
505.00	98.500
506.00	98.500
507.00	98.500
508.00	98.500
509.00	98.500
510.00	98.500
511.00	98.500
512.00	98.500
513.00	98.500
514.00	98.500
515.00	98.500
516.00	98.500
517.00	98.500
518.00	98.500
519.00	98.500
520.00	98.500
521.00	98.500
522.00	98.500
523.00	98.500
524.00	98.500
525.00	98.500
526.00	98.500
527.00	98.500
528.00	98.500
529.00	98.500
530.00	99.000
531.00	99.000
532.00	99.000
533.00	99.000
534.00	99.000
535.00	99.000
536.00	99.000
537.00	99.000
538.00	99.000
539.00	99.000
540.00	99.000
541.00	99.000
542.00	99.000
543.00	99.000
544.00	99.000
545.00	99.000
546.00	99.000
547.00	99.000
548.00	99.000
549.00	99.000
550.00	99.000
551.00	99.000
552.00	99.000
553.00	99.000
554.00	99.000
555.00	99.500
556.00	99.500
557.00	99.500
558.00	99.500
559.00	99.500
560.00	99.500
561.00	99.500
562.00	99.500
563.00	99.500
564.00	99.500
565.00	99.500
566.00	99.500
567.00	99.500
568.00	99.500
569.00	99.500
570.00	99.500
571.00	100.000
572.00	100.000
573.00	100.000
574.00	100.000
575.00	100.000
576.00	100.000
577.00	100.000
578.00	100.000
579.00	100.000
580.00	100.000
581.00	100.000
582.00	100.000
583.00	100.000
584.00	100.000
585.00	100.000
586.00	100.000
587.00	100.000
588.00	100.000
589.00	100.000
590.00	100.000
591.00	100.000
592.00	100.000
593.00	100.000
594.00	100.000
595.00	100.000
596.00	100.000
597.00	100.000
598.00	100.000
599.00	100.000
600.00	100.000
601.00	100.000
602.00	100.000
603.00	100.000
604.00	100.000
605.00	100.000
606.00	100.000
607.00	100.000
608.00	100.000
609.00	100.000
610.00	100.000
611.00	100.000
612.00	100.000
613.00	100.000
614.00	100.000
615.00	100.000
616.00	100.000
617.00	100.000
618.00	100.000
619.00	100.000
620.00	100.000
621.00	100.000
622.00	100.000
623.00	100.000
624.00	100.000
625.00	100.000
626.00	100.000
627.00	100.000
628.00	100.000
629.00	100.000
630.00	100.000
631.00	100.000
632.00	100.000
633.00	100.000
634.00	100.000
635.00	100.000
636.00	100.000
637.00	100.000
638.00	100.000
639.00	100.000
640.00	100.000
641.00	100.000
642.00	100.000
643.00	100.000
644.00	100.000
645.00	100.000
646.00	100.000
647.00	100.000
648.00	100.000
649.00	100.000
650.00	100.000
651.00	100.000
652.00	100.000
653.00	100.000
654.00	100.000
655.00	100.000
656.00	100.000
657.00	100.000
658.00	100.000
659.00	100.000
660.00	100.000
661.00	100.000
662.00	100.000
663.00	100.000
664.00	100.000
665.00	100.000
666.00	100.000
667.00	100.000
668.00	100.000
669.00	100.000
670.00	100.000
671.00	100.000
672.00	100.000
673.00	100.000
674.00	100.000
675.00	100.000
676.00	100.000
677.00	100.000
678.00	100.000
679.00	100.000
680.00	100.000
681.00	100.000
682.00	100.000
683.00	100.000
684.00	100.000
685.00	100.000
686.00	100.000
687.00	100.000
688.00	100.000
689.00	100.000
690.00	100.000
691.00	100.000
692.00	100.000
693.00	100.000
694.00	100.000
695.00	100.000
696.00	100.000
697.00	100.000
698.00	100.000
699.00	100.000
700.00	100.000
701.00	100.000
702.00	100.000
703.00	100.000
704.00	100.000
705.00	100.000
706.00	100.000
707.00	100.000
708.00	100.000
709.00	100.000
710.00	100.000
711.00	100.000
712.00	100.000
713.00	100.000
714.00	100.000
715.00	100.000
716.00	100.000
717.00	100.000
718.00	100.000
719.00	100.000
720.00	100.000
721.00	100.000
722.00	100.000
723.00	100.000
724.00	100.000
725.00	100.000
726.00	100.000
727.00	100.000
728.00	100.000
729.00	100.000
730.00	100.000
731.00	100.000
732.00	100.000
733.00	100.000
734.00	100.000
735.00	100.000
736.00	100.000
737.00	100.000
738.00	100.000
739.00	100.000
740.00	100.000
741.00	100.000
742.00	100.000
743.00	100.000
744.00	100.000
745.00	100.000
746.00	100.000
747.00	100.000
748.00	100.000
749.00	100.000
750.00	100.000
751.00	100.000
752.00	100.000
753.00	100.000
754.00	100.000
755.00	100.000
756.00	100.000
757.00	100.000
758.00	100.000
759.00	100.000
760.00	100.000
761.00	100.000
762.00	100.000
763.00	100.000
764.00	100.000
765.00	100.000
766.00	100.000
767.00	100.000
768.00	100.000
769.00	100.000
770.00	100.000
771.00	100.000
772.00	100.000
773.00	100.000
774.00	100.000
775.00	100.000
776.00	100.000
777.00	100.000
778.00	100.000
779.00	100.000
780.00	100.000
781.00	100.000
782.00	100.000
783.00	100.000
784.00	100.000
785.00	100.000
786.00	100.000
787.00	100.000
788.00	100.000
789.00	100.000
790.00	100.000
791.00	100.000
792.00	100.000
793.00	100.000
794.00	100.000
795.00	100.000
796.00	100.000
797.00	100.000
798.00	100.000
799.00	100.000
800.00	100.000
801.00	100.000
802.00	100.000
803.00	100.000
804.00	100.000
805.00	100.000
806.00	100.000
807.00	100.000
808.00	100.000
809.00	100.000
810.00	100.000
811.00	100.000
812.00	100.000
813.00	100.000
814.00	100.000
815.00	100.000
816.00	100.000
817.00	100.000
818.00	100.000
819.00	100.000
820.00	100.000
821.00	100.000
822.00	100.000
823.00	100.000
824.00	100.000
825.00	100.000
826.00	100.000
827.00	100.000
828.00	100.000
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/III/gap/EVSP2.dat <==
gap	num_of_ins
0.00	41.500
1.00	41.500
2.00	41.500
3.00	41.500
4.00	41.500
5.00	41.500
6.00	41.500
7.00	41.500
8.00	41.500
9.00	41.500
10.00	41.500
11.00	41.500
12.00	41.500
13.00	41.500
14.00	41.500
15.00	41.500
16.00	41.500
17.00	41.500
18.00	41.500
19.00	41.500
20.00	41.500
21.00	41.500
22.00	41.500
23.00	41.500
24.00	41.500
25.00	41.500
26.00	41.500
27.00	41.500
28.00	41.500
29.00	41.500
30.00	41.500
31.00	41.500
32.00	41.500
33.00	41.500
34.00	41.500
35.00	41.500
36.00	41.500
37.00	41.500
38.00	41.500
39.00	41.500
40.00	41.500
41.00	41.500
42.00	41.500
43.00	41.500
44.00	41.500
45.00	41.500
46.00	41.500
47.00	41.500
48.00	41.500
49.00	41.500
50.00	41.500
51.00	41.500
52.00	41.500
53.00	41.500
54.00	41.500
55.00	41.500
56.00	41.500
57.00	41.500
58.00	41.500
59.00	41.500
60.00	41.500
61.00	41.500
62.00	41.500
63.00	41.500
64.00	41.500
65.00	41.500
66.00	41.500
67.00	41.500
68.00	41.500
69.00	41.500
70.00	41.500
71.00	41.500
72.00	41.500
73.00	41.500
74.00	41.500
75.00	41.500
76.00	41.500
77.00	41.500
78.00	41.500
79.00	41.500
80.00	41.500
81.00	41.500
82.00	41.500
83.00	41.500
84.00	41.500
85.00	41.500
86.00	41.500
87.00	41.500
88.00	41.500
89.00	41.500
90.00	41.500
91.00	41.500
92.00	41.500
93.00	41.500
94.00	41.500
95.00	41.500
96.00	41.500
97.00	42.000
98.00	42.000
99.00	42.000
100.00	42.000
101.00	42.000
102.00	42.000
103.00	42.000
104.00	42.000
105.00	42.000
106.00	42.000
107.00	42.000
108.00	42.000
109.00	42.000
110.00	42.000
111.00	42.000
112.00	42.000
113.00	42.000
114.00	42.000
115.00	42.000
116.00	42.000
117.00	42.000
118.00	42.000
119.00	42.000
120.00	42.000
121.00	42.000
122.00	42.000
123.00	42.000
124.00	42.000
125.00	42.000
126.00	42.000
127.00	42.000
128.00	42.000
129.00	42.000
130.00	42.000
131.00	42.000
132.00	42.000
133.00	42.000
134.00	42.000
135.00	42.000
136.00	42.000
137.00	42.000
138.00	42.000
139.00	42.000
140.00	42.000
141.00	42.000
142.00	42.000
143.00	42.000
144.00	42.500
145.00	42.500
146.00	42.500
147.00	42.500
148.00	42.500
149.00	42.500
150.00	42.500
151.00	42.500
152.00	42.500
153.00	42.500
154.00	42.500
155.00	42.500
156.00	42.500
157.00	42.500
158.00	42.500
159.00	42.500
160.00	42.500
161.00	42.500
162.00	42.500
163.00	42.500
164.00	42.500
165.00	42.500
166.00	42.500
167.00	42.500
168.00	42.500
169.00	42.500
170.00	42.500
171.00	42.500
172.00	42.500
173.00	42.500
174.00	42.500
175.00	42.500
176.00	42.500
177.00	43.500
178.00	43.500
179.00	43.500
180.00	43.500
181.00	43.500
182.00	43.500
183.00	44.000
184.00	44.500
185.00	45.000
186.00	45.500
187.00	45.500
188.00	45.500
189.00	46.000
190.00	46.500
191.00	46.500
192.00	46.500
193.00	46.500
194.00	46.500
195.00	46.500
196.00	46.500
197.00	46.500
198.00	46.500
199.00	46.500
200.00	46.500
201.00	46.500
202.00	47.000
203.00	47.000
204.00	47.000
205.00	47.000
206.00	47.000
207.00	47.500
208.00	47.500
209.00	47.500
210.00	47.500
211.00	48.000
212.00	48.000
213.00	48.000
214.00	48.500
215.00	49.000
216.00	49.000
217.00	49.000
218.00	49.000
219.00	49.000
220.00	49.500
221.00	49.500
222.00	50.000
223.00	50.000
224.00	50.500
225.00	50.500
226.00	50.500
227.00	50.500
228.00	50.500
229.00	50.500
230.00	50.500
231.00	50.500
232.00	51.000
233.00	51.500
234.00	51.500
235.00	51.500
236.00	51.500
237.00	51.500
238.00	51.500
239.00	51.500
240.00	51.500
241.00	51.500
242.00	52.000
243.00	52.000
244.00	52.500
245.00	52.500
246.00	53.000
247.00	53.500
248.00	54.000
249.00	54.000
250.00	54.000
251.00	54.000
252.00	54.000
253.00	55.000
254.00	55.000
255.00	55.000
256.00	55.000
257.00	55.000
258.00	55.500
259.00	55.500
260.00	55.500
261.00	56.000
262.00	56.000
263.00	56.500
264.00	56.500
265.00	56.500
266.00	56.500
267.00	57.000
268.00	57.000
269.00	57.500
270.00	57.500
271.00	57.500
272.00	58.000
273.00	58.500
274.00	58.500
275.00	58.500
276.00	59.000
277.00	60.000
278.00	60.500
279.00	60.500
280.00	60.500
281.00	60.500
282.00	61.000
283.00	61.000
284.00	61.000
285.00	61.000
286.00	61.500
287.00	61.500
288.00	61.500
289.00	61.500
290.00	62.000
291.00	62.500
292.00	62.500
293.00	62.500
294.00	62.500
295.00	62.500
296.00	62.500
297.00	62.500
298.00	63.000
299.00	64.000
300.00	64.000
301.00	64.000
302.00	64.000
303.00	64.000
304.00	64.000
305.00	64.000
306.00	64.500
307.00	64.500
308.00	64.500
309.00	64.500
310.00	65.000
311.00	65.000
312.00	65.000
313.00	65.500
314.00	65.500
315.00	66.000
316.00	66.000
317.00	66.000
318.00	66.500
319.00	67.500
320.00	67.500
321.00	67.500
322.00	68.000
323.00	68.000
324.00	68.500
325.00	69.000
326.00	69.000
327.00	69.000
328.00	69.000
329.00	69.000
330.00	69.500
331.00	69.500
332.00	70.500
333.00	70.500
334.00	71.000
335.00	71.500
336.00	71.500
337.00	71.500
338.00	73.000
339.00	73.000
340.00	73.500
341.00	74.000
342.00	74.000
343.00	74.500
344.00	75.000
345.00	75.000
346.00	75.000
347.00	75.000
348.00	75.000
349.00	75.500
350.00	75.500
351.00	75.500
352.00	75.500
353.00	75.500
354.00	75.500
355.00	76.000
356.00	76.000
357.00	76.000
358.00	76.000
359.00	76.000
360.00	76.000
361.00	76.000
362.00	76.000
363.00	76.000
364.00	76.000
365.00	76.500
366.00	76.500
367.00	76.500
368.00	77.000
369.00	77.000
370.00	77.000
371.00	77.000
372.00	77.000
373.00	77.500
374.00	77.500
375.00	78.000
376.00	78.000
377.00	78.000
378.00	78.000
379.00	78.000
380.00	78.000
381.00	78.000
382.00	78.000
383.00	78.000
384.00	78.500
385.00	79.000
386.00	79.000
387.00	79.000
388.00	79.000
389.00	79.500
390.00	79.500
391.00	79.500
392.00	79.500
393.00	80.000
394.00	80.000
395.00	81.000
396.00	81.000
397.00	81.000
398.00	81.000
399.00	81.000
400.00	81.500
401.00	81.500
402.00	82.000
403.00	82.000
404.00	82.000
405.00	82.500
406.00	83.500
407.00	84.000
408.00	84.000
409.00	84.000
410.00	84.000
411.00	84.000
412.00	84.000
413.00	84.000
414.00	84.000
415.00	84.000
416.00	84.500
417.00	84.500
418.00	84.500
419.00	84.500
420.00	84.500
421.00	84.500
422.00	85.000
423.00	85.500
424.00	86.000
425.00	86.000
426.00	86.000
427.00	86.000
428.00	86.000
429.00	86.000
430.00	86.000
431.00	86.000
432.00	86.000
433.00	86.000
434.00	86.000
435.00	86.000
436.00	86.500
437.00	86.500
438.00	86.500
439.00	86.500
440.00	86.500
441.00	86.500
442.00	87.000
443.00	87.500
444.00	88.000
445.00	88.000
446.00	88.000
447.00	88.000
448.00	88.000
449.00	88.000
450.00	88.500
451.00	88.500
452.00	88.500
453.00	88.500
454.00	88.500
455.00	88.500
456.00	88.500
457.00	88.500
458.00	88.500
459.00	88.500
460.00	89.000
461.00	89.500
462.00	89.500
463.00	89.500
464.00	89.500
465.00	89.500
466.00	89.500
467.00	90.000
468.00	90.500
469.00	90.500
470.00	90.500
471.00	90.500
472.00	90.500
473.00	90.500
474.00	90.500
475.00	91.000
476.00	91.000
477.00	91.000
478.00	91.000
479.00	91.000
480.00	91.000
481.00	91.500
482.00	91.500
483.00	91.500
484.00	91.500
485.00	91.500
486.00	92.000
487.00	92.000
488.00	92.000
489.00	92.000
490.00	92.000
491.00	92.000
492.00	92.000
493.00	92.000
494.00	92.000
495.00	92.000
496.00	92.000
497.00	92.000
498.00	92.000
499.00	92.000
500.00	92.000
501.00	92.000
502.00	92.500
503.00	93.000
504.00	93.000
505.00	93.000
506.00	93.000
507.00	93.000
508.00	93.000
509.00	93.000
510.00	93.000
511.00	93.000
512.00	93.000
513.00	93.000
514.00	93.000
515.00	93.000
516.00	93.000
517.00	93.000
518.00	93.000
519.00	93.000
520.00	93.000
521.00	93.000
522.00	93.000
523.00	93.000
524.00	93.500
525.00	93.500
526.00	93.500
527.00	93.500
528.00	93.500
529.00	93.500
530.00	93.500
531.00	94.000
532.00	94.000
533.00	94.500
534.00	94.500
535.00	94.500
536.00	94.500
537.00	94.500
538.00	94.500
539.00	94.500
540.00	95.000
541.00	95.000
542.00	95.000
543.00	95.500
544.00	95.500
545.00	95.500
546.00	95.500
547.00	95.500
548.00	95.500
549.00	95.500
550.00	95.500
551.00	95.500
552.00	95.500
553.00	95.500
554.00	95.500
555.00	96.000
556.00	96.000
557.00	96.000
558.00	96.000
559.00	96.000
560.00	96.000
561.00	96.000
562.00	96.000
563.00	96.000
564.00	96.000
565.00	96.000
566.00	96.000
567.00	96.500
568.00	97.000
569.00	97.000
570.00	97.000
571.00	97.000
572.00	97.000
573.00	97.000
574.00	97.000
575.00	97.000
576.00	97.000
577.00	97.000
578.00	97.500
579.00	97.500
580.00	98.000
581.00	98.000
582.00	98.000
583.00	98.000
584.00	98.000
585.00	98.000
586.00	98.000
587.00	98.000
588.00	98.000
589.00	98.000
590.00	98.000
591.00	98.000
592.00	98.000
593.00	98.000
594.00	98.000
595.00	98.500
596.00	98.500
597.00	98.500
598.00	98.500
599.00	98.500
600.00	98.500
601.00	98.500
602.00	98.500
603.00	98.500
604.00	98.500
605.00	98.500
606.00	98.500
607.00	98.500
608.00	98.500
609.00	98.500
610.00	98.500
611.00	98.500
612.00	98.500
613.00	98.500
614.00	98.500
615.00	98.500
616.00	98.500
617.00	98.500
618.00	98.500
619.00	98.500
620.00	98.500
621.00	98.500
622.00	98.500
623.00	98.500
624.00	98.500
625.00	98.500
626.00	98.500
627.00	98.500
628.00	98.500
629.00	98.500
630.00	98.500
631.00	98.500
632.00	98.500
633.00	98.500
634.00	98.500
635.00	98.500
636.00	99.000
637.00	99.000
638.00	99.000
639.00	99.000
640.00	99.000
641.00	99.000
642.00	99.000
643.00	99.000
644.00	99.000
645.00	99.000
646.00	99.000
647.00	99.000
648.00	99.000
649.00	99.000
650.00	99.500
651.00	99.500
652.00	99.500
653.00	99.500
654.00	99.500
655.00	99.500
656.00	99.500
657.00	99.500
658.00	99.500
659.00	99.500
660.00	99.500
661.00	99.500
662.00	99.500
663.00	99.500
664.00	99.500
665.00	99.500
666.00	99.500
667.00	99.500
668.00	99.500
669.00	99.500
670.00	99.500
671.00	99.500
672.00	99.500
673.00	99.500
674.00	99.500
675.00	99.500
676.00	99.500
677.00	99.500
678.00	99.500
679.00	99.500
680.00	99.500
681.00	99.500
682.00	99.500
683.00	99.500
684.00	99.500
685.00	99.500
686.00	99.500
687.00	99.500
688.00	99.500
689.00	99.500
690.00	99.500
691.00	99.500
692.00	99.500
693.00	99.500
694.00	99.500
695.00	99.500
696.00	99.500
697.00	99.500
698.00	99.500
699.00	99.500
700.00	99.500
701.00	99.500
702.00	99.500
703.00	99.500
704.00	99.500
705.00	99.500
706.00	99.500
707.00	99.500
708.00	99.500
709.00	99.500
710.00	99.500
711.00	99.500
712.00	99.500
713.00	99.500
714.00	99.500
715.00	99.500
716.00	99.500
717.00	99.500
718.00	99.500
719.00	99.500
720.00	99.500
721.00	99.500
722.00	99.500
723.00	99.500
724.00	99.500
725.00	99.500
726.00	99.500
727.00	99.500
728.00	99.500
729.00	99.500
730.00	99.500
731.00	99.500
732.00	99.500
733.00	99.500
734.00	99.500
735.00	99.500
736.00	99.500
737.00	99.500
738.00	99.500
739.00	99.500
740.00	99.500
741.00	99.500
742.00	99.500
743.00	99.500
744.00	99.500
745.00	99.500
746.00	99.500
747.00	99.500
748.00	99.500
749.00	99.500
750.00	99.500
751.00	99.500
752.00	99.500
753.00	99.500
754.00	99.500
755.00	99.500
756.00	99.500
757.00	99.500
758.00	99.500
759.00	99.500
760.00	99.500
761.00	99.500
762.00	99.500
763.00	99.500
764.00	99.500
765.00	99.500
766.00	99.500
767.00	99.500
768.00	99.500
769.00	99.500
770.00	99.500
771.00	99.500
772.00	99.500
773.00	99.500
774.00	99.500
775.00	99.500
776.00	99.500
777.00	99.500
778.00	99.500
779.00	99.500
780.00	99.500
781.00	99.500
782.00	99.500
783.00	99.500
784.00	99.500
785.00	99.500
786.00	99.500
787.00	99.500
788.00	99.500
789.00	99.500
790.00	99.500
791.00	99.500
792.00	99.500
793.00	99.500
794.00	99.500
795.00	99.500
796.00	99.500
797.00	99.500
798.00	99.500
799.00	99.500
800.00	99.500
801.00	99.500
802.00	99.500
803.00	99.500
804.00	99.500
805.00	99.500
806.00	99.500
807.00	99.500
808.00	99.500
809.00	99.500
810.00	99.500
811.00	99.500
812.00	99.500
813.00	99.500
814.00	99.500
815.00	99.500
816.00	99.500
817.00	99.500
818.00	99.500
819.00	99.500
820.00	99.500
821.00	99.500
822.00	99.500
823.00	99.500
824.00	99.500
825.00	99.500
826.00	99.500
827.00	99.500
828.00	99.500
829.00	100.000
830.00	100.000
831.00	100.000
832.00	100.000
833.00	100.000
834.00	100.000
835.00	100.000
836.00	100.000
837.00	100.000
838.00	100.000
839.00	100.000
840.00	100.000
841.00	100.000
842.00	100.000
843.00	100.000
844.00	100.000
845.00	100.000
846.00	100.000
847.00	100.000
848.00	100.000
849.00	100.000
850.00	100.000
851.00	100.000
852.00	100.000
853.00	100.000
854.00	100.000
855.00	100.000
856.00	100.000
857.00	100.000
858.00	100.000
859.00	100.000
860.00	100.000
861.00	100.000
862.00	100.000
863.00	100.000
864.00	100.000
865.00	100.000
866.00	100.000
867.00	100.000
868.00	100.000
869.00	100.000
870.00	100.000
871.00	100.000
872.00	100.000
873.00	100.000
874.00	100.000
875.00	100.000
876.00	100.000
877.00	100.000
878.00	100.000
879.00	100.000
880.00	100.000
881.00	100.000
882.00	100.000
883.00	100.000
884.00	100.000
885.00	100.000
886.00	100.000
887.00	100.000
888.00	100.000
889.00	100.000
890.00	100.000
891.00	100.000
892.00	100.000
893.00	100.000
894.00	100.000
895.00	100.000
896.00	100.000
897.00	100.000
898.00	100.000
899.00	100.000
900.00	100.000
901.00	100.000
902.00	100.000
903.00	100.000
904.00	100.000
905.00	100.000
906.00	100.000
907.00	100.000
908.00	100.000
909.00	100.000
910.00	100.000
911.00	100.000
912.00	100.000
913.00	100.000
914.00	100.000
915.00	100.000
916.00	100.000
917.00	100.000
918.00	100.000
919.00	100.000
920.00	100.000
921.00	100.000
922.00	100.000
923.00	100.000
924.00	100.000
925.00	100.000
926.00	100.000
927.00	100.000
928.00	100.000
929.00	100.000
930.00	100.000
931.00	100.000
932.00	100.000
933.00	100.000
934.00	100.000
935.00	100.000
936.00	100.000
937.00	100.000
938.00	100.000
939.00	100.000
940.00	100.000
941.00	100.000
942.00	100.000
943.00	100.000
944.00	100.000
945.00	100.000
946.00	100.000
947.00	100.000
948.00	100.000
949.00	100.000
950.00	100.000
951.00	100.000
952.00	100.000
953.00	100.000
954.00	100.000
955.00	100.000
956.00	100.000
957.00	100.000
958.00	100.000
959.00	100.000
960.00	100.000
961.00	100.000
962.00	100.000
963.00	100.000
964.00	100.000
965.00	100.000
966.00	100.000
967.00	100.000
968.00	100.000
969.00	100.000
970.00	100.000
971.00	100.000
972.00	100.000
973.00	100.000
974.00	100.000
975.00	100.000
976.00	100.000
977.00	100.000
978.00	100.000
979.00	100.000
980.00	100.000
981.00	100.000
982.00	100.000
983.00	100.000
984.00	100.000
985.00	100.000
986.00	100.000
987.00	100.000
988.00	100.000
989.00	100.000
990.00	100.000
991.00	100.000
992.00	100.000
993.00	100.000
994.00	100.000
995.00	100.000
996.00	100.000
997.00	100.000
998.00	100.000
999.00	100.000
1000.00	100.000


==> data/VAMO/III/gap/EVSP3.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00


==> data/VAMO/III/performance/EVSP1-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	4.00
0.33	8.50
0.50	9.00
0.67	10.00
0.83	13.00
1.00	13.50
1.17	13.50
1.33	14.00
1.50	14.50
1.67	15.50
1.83	16.50
2.00	17.00
2.17	17.00
2.33	18.00
2.50	18.00
2.67	18.00
2.83	18.50
3.00	19.00
3.17	19.50
3.33	21.00
3.50	21.00
3.67	21.00
3.83	21.00
4.00	21.00
4.17	21.50
4.33	21.50
4.50	21.50
4.67	21.50
4.83	21.50
5.00	21.50
5.17	21.50
5.33	21.50
5.50	21.50
5.67	21.50
5.83	21.50
6.00	21.50
6.17	21.50
6.33	21.50
6.50	21.50
6.67	21.50
6.83	21.50
7.00	22.00
7.17	22.00
7.33	22.00
7.50	22.00
7.67	22.50
7.83	22.50
8.00	22.50
8.17	22.50
8.33	22.50
8.50	23.00
8.67	23.00
8.83	23.00
9.00	23.00
9.17	23.00
9.33	23.00
9.50	23.50
9.67	23.50
9.83	23.50
10.00	23.50
10.17	23.50
10.33	23.50
10.50	23.50
10.67	23.50
10.83	23.50
11.00	23.50
11.17	23.50
11.33	23.50
11.50	23.50
11.67	23.50
11.83	23.50
12.00	24.00
12.17	24.00
12.33	24.00
12.50	24.00
12.67	24.00
12.83	24.00
13.00	24.00
13.17	24.00
13.33	24.00
13.50	24.00
13.67	24.00
13.83	24.00
14.00	24.00
14.17	24.00
14.33	24.50
14.50	24.50
14.67	24.50
14.83	24.50
15.00	24.50
15.17	25.00
15.33	25.00
15.50	26.00
15.67	26.00
15.83	26.00
16.00	26.00
16.17	26.00
16.33	26.00
16.50	26.00
16.67	26.00
16.83	26.00
17.00	26.00
17.17	26.00
17.33	26.00
17.50	26.00
17.67	26.00
17.83	26.00
18.00	26.00
18.17	26.50
18.33	26.50
18.50	26.50
18.67	26.50
18.83	26.50
19.00	26.50
19.17	26.50
19.33	26.50
19.50	27.00
19.67	27.00
19.83	27.00
20.00	27.00
20.17	27.00
20.33	27.50
20.50	27.50
20.67	28.00
20.83	28.00
21.00	28.50
21.17	28.50
21.33	28.50
21.50	28.50
21.67	28.50
21.83	28.50
22.00	28.50
22.17	28.50
22.33	29.00
22.50	29.50
22.67	29.50
22.83	30.00
23.00	30.00
23.17	30.50
23.33	30.50
23.50	30.50
23.67	31.00
23.83	31.00
24.00	31.00
24.17	31.00
24.33	31.00
24.50	31.00
24.67	31.00
24.83	31.00
25.00	31.00
25.17	31.50
25.33	31.50
25.50	31.50
25.67	32.00
25.83	32.00
26.00	32.00
26.17	32.50
26.33	32.50
26.50	32.50
26.67	32.50
26.83	32.50
27.00	32.50
27.17	32.50
27.33	32.50
27.50	33.00
27.67	33.50
27.83	33.50
28.00	33.50
28.17	33.50
28.33	33.50
28.50	33.50
28.67	33.50
28.83	33.50
29.00	33.50
29.17	33.50
29.33	33.50
29.50	33.50
29.67	33.50
29.83	34.00
30.00	34.00
30.17	34.00
30.33	34.00
30.50	34.00
30.67	34.00
30.83	34.00
31.00	34.00
31.17	34.00
31.33	34.00
31.50	34.00
31.67	34.00
31.83	34.50
32.00	34.50
32.17	34.50
32.33	34.50
32.50	34.50
32.67	34.50
32.83	34.50
33.00	34.50
33.17	34.50
33.33	34.50
33.50	34.50
33.67	34.50
33.83	34.50
34.00	34.50
34.17	34.50
34.33	34.50
34.50	34.50
34.67	34.50
34.83	34.50
35.00	34.50
35.17	34.50
35.33	34.50
35.50	35.00
35.67	35.00
35.83	35.00
36.00	35.00
36.17	35.00
36.33	35.00
36.50	35.50
36.67	35.50
36.83	35.50
37.00	35.50
37.17	35.50
37.33	35.50
37.50	35.50
37.67	35.50
37.83	35.50
38.00	35.50
38.17	35.50
38.33	35.50
38.50	35.50
38.67	35.50
38.83	35.50
39.00	35.50
39.17	35.50
39.33	35.50
39.50	35.50
39.67	35.50
39.83	35.50
40.00	35.50
40.17	35.50
40.33	35.50
40.50	35.50
40.67	36.00
40.83	36.00
41.00	36.00
41.17	36.00
41.33	36.00
41.50	36.00
41.67	36.00
41.83	36.00
42.00	36.00
42.17	36.00
42.33	36.00
42.50	36.00
42.67	36.00
42.83	36.00
43.00	36.50
43.17	36.50
43.33	36.50
43.50	36.50
43.67	36.50
43.83	36.50
44.00	36.50
44.17	36.50
44.33	36.50
44.50	36.50
44.67	36.50
44.83	36.50
45.00	36.50
45.17	36.50
45.33	36.50
45.50	36.50
45.67	36.50
45.83	36.50
46.00	36.50
46.17	37.00
46.33	37.00
46.50	37.00
46.67	37.00
46.83	37.00
47.00	37.50
47.17	37.50
47.33	37.50
47.50	37.50
47.67	37.50
47.83	37.50
48.00	37.50
48.17	37.50
48.33	37.50
48.50	37.50
48.67	37.50
48.83	37.50
49.00	37.50
49.17	38.00
49.33	38.50
49.50	38.50
49.67	38.50
49.83	38.50
50.00	38.50
50.17	38.50
50.33	38.50
50.50	38.50
50.67	38.50
50.83	38.50
51.00	38.50
51.17	38.50
51.33	38.50
51.50	38.50
51.67	38.50
51.83	38.50
52.00	38.50
52.17	38.50
52.33	38.50
52.50	38.50
52.67	38.50
52.83	38.50
53.00	38.50
53.17	38.50
53.33	38.50
53.50	38.50
53.67	38.50
53.83	38.50
54.00	38.50
54.17	38.50
54.33	38.50
54.50	38.50
54.67	38.50
54.83	38.50
55.00	38.50
55.17	38.50
55.33	38.50
55.50	38.50
55.67	38.50
55.83	38.50
56.00	38.50
56.17	39.00
56.33	39.00
56.50	39.00
56.67	39.00
56.83	39.00
57.00	39.00
57.17	39.50
57.33	39.50
57.50	40.00
57.67	40.50
57.83	40.50
58.00	41.00
58.17	41.00
58.33	41.50
58.50	41.50
58.67	41.50
58.83	41.50
59.00	41.50
59.17	41.50
59.33	41.50
59.50	41.50
59.67	41.50
59.83	41.50
60.00	41.50


==> data/VAMO/III/performance/EVSP1.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.50
0.50	3.00
0.67	3.00
0.83	3.00
1.00	3.50
1.17	3.50
1.33	3.50
1.50	4.50
1.67	4.50
1.83	4.50
2.00	5.00
2.17	5.00
2.33	5.00
2.50	5.00
2.67	5.00
2.83	5.00
3.00	5.50
3.17	5.50
3.33	5.50
3.50	5.50
3.67	5.50
3.83	5.50
4.00	5.50
4.17	5.50
4.33	5.50
4.50	6.00
4.67	7.00
4.83	7.00
5.00	7.00
5.17	7.00
5.33	7.00
5.50	7.00
5.67	7.00
5.83	7.00
6.00	7.00
6.17	7.00
6.33	7.00
6.50	7.00
6.67	7.00
6.83	7.00
7.00	7.00
7.17	7.50
7.33	7.50
7.50	7.50
7.67	7.50
7.83	7.50
8.00	7.50
8.17	7.50
8.33	7.50
8.50	7.50
8.67	7.50
8.83	7.50
9.00	7.50
9.17	8.00
9.33	8.00
9.50	8.50
9.67	8.50
9.83	8.50
10.00	8.50
10.17	8.50
10.33	8.50
10.50	8.50
10.67	8.50
10.83	8.50
11.00	8.50
11.17	8.50
11.33	8.50
11.50	8.50
11.67	8.50
11.83	8.50
12.00	8.50
12.17	9.00
12.33	9.00
12.50	9.50
12.67	9.50
12.83	9.50
13.00	9.50
13.17	9.50
13.33	10.00
13.50	10.00
13.67	10.00
13.83	10.00
14.00	10.00
14.17	10.00
14.33	10.00
14.50	10.00
14.67	10.00
14.83	10.00
15.00	10.00
15.17	10.50
15.33	10.50
15.50	10.50
15.67	10.50
15.83	10.50
16.00	10.50
16.17	10.50
16.33	10.50
16.50	11.00
16.67	11.00
16.83	11.00
17.00	11.50
17.17	11.50
17.33	11.50
17.50	12.00
17.67	12.00
17.83	12.00
18.00	12.00
18.17	12.00
18.33	12.00
18.50	12.00
18.67	12.00
18.83	12.00
19.00	12.00
19.17	12.00
19.33	12.00
19.50	12.00
19.67	12.00
19.83	12.00
20.00	12.00
20.17	12.00
20.33	12.00
20.50	12.00
20.67	12.00
20.83	12.00
21.00	12.00
21.17	12.00
21.33	12.00
21.50	12.00
21.67	12.00
21.83	12.00
22.00	12.00
22.17	12.00
22.33	12.00
22.50	12.00
22.67	12.00
22.83	12.00
23.00	12.00
23.17	12.00
23.33	12.50
23.50	12.50
23.67	12.50
23.83	12.50
24.00	12.50
24.17	12.50
24.33	12.50
24.50	12.50
24.67	12.50
24.83	12.50
25.00	12.50
25.17	12.50
25.33	12.50
25.50	12.50
25.67	12.50
25.83	12.50
26.00	12.50
26.17	12.50
26.33	12.50
26.50	12.50
26.67	12.50
26.83	12.50
27.00	12.50
27.17	12.50
27.33	12.50
27.50	12.50
27.67	13.00
27.83	13.00
28.00	13.00
28.17	13.00
28.33	13.00
28.50	13.00
28.67	13.00
28.83	13.00
29.00	13.00
29.17	13.00
29.33	13.00
29.50	13.00
29.67	13.00
29.83	13.00
30.00	13.00
30.17	13.00
30.33	13.00
30.50	13.00
30.67	13.00
30.83	13.00
31.00	13.00
31.17	13.00
31.33	13.00
31.50	13.00
31.67	13.00
31.83	13.00
32.00	13.00
32.17	13.00
32.33	13.00
32.50	13.00
32.67	13.00
32.83	13.00
33.00	13.00
33.17	13.00
33.33	13.00
33.50	13.00
33.67	13.00
33.83	13.00
34.00	13.00
34.17	13.00
34.33	13.00
34.50	13.00
34.67	13.00
34.83	13.00
35.00	13.00
35.17	13.00
35.33	13.00
35.50	13.00
35.67	13.00
35.83	13.00
36.00	13.00
36.17	13.00
36.33	13.50
36.50	13.50
36.67	13.50
36.83	14.00
37.00	14.00
37.17	14.00
37.33	14.00
37.50	14.00
37.67	14.00
37.83	14.00
38.00	14.00
38.17	14.00
38.33	14.00
38.50	14.00
38.67	14.00
38.83	14.00
39.00	14.00
39.17	14.00
39.33	14.00
39.50	14.00
39.67	14.00
39.83	14.00
40.00	14.00
40.17	14.00
40.33	14.00
40.50	14.00
40.67	14.00
40.83	14.00
41.00	14.00
41.17	14.50
41.33	14.50
41.50	14.50
41.67	14.50
41.83	14.50
42.00	14.50
42.17	14.50
42.33	14.50
42.50	14.50
42.67	14.50
42.83	14.50
43.00	14.50
43.17	14.50
43.33	14.50
43.50	14.50
43.67	14.50
43.83	14.50
44.00	14.50
44.17	14.50
44.33	14.50
44.50	14.50
44.67	14.50
44.83	14.50
45.00	14.50
45.17	14.50
45.33	14.50
45.50	14.50
45.67	14.50
45.83	14.50
46.00	14.50
46.17	14.50
46.33	14.50
46.50	14.50
46.67	14.50
46.83	14.50
47.00	14.50
47.17	14.50
47.33	14.50
47.50	15.00
47.67	15.00
47.83	15.00
48.00	15.00
48.17	15.00
48.33	15.00
48.50	15.00
48.67	15.00
48.83	15.00
49.00	15.00
49.17	15.00
49.33	15.00
49.50	15.00
49.67	15.00
49.83	15.00
50.00	15.00
50.17	15.00
50.33	15.00
50.50	15.00
50.67	15.00
50.83	15.00
51.00	15.00
51.17	15.00
51.33	15.00
51.50	15.00
51.67	15.00
51.83	15.00
52.00	15.00
52.17	15.00
52.33	15.00
52.50	15.00
52.67	15.00
52.83	15.00
53.00	15.00
53.17	15.00
53.33	15.00
53.50	15.00
53.67	15.00
53.83	15.00
54.00	15.00
54.17	15.00
54.33	15.00
54.50	15.00
54.67	15.00
54.83	15.00
55.00	15.00
55.17	15.00
55.33	15.00
55.50	15.00
55.67	15.00
55.83	15.00
56.00	15.00
56.17	15.00
56.33	15.00
56.50	15.00
56.67	15.00
56.83	15.00
57.00	15.00
57.17	15.00
57.33	15.00
57.50	15.00
57.67	15.00
57.83	15.00
58.00	15.00
58.17	15.00
58.33	15.00
58.50	15.00
58.67	15.00
58.83	15.50
59.00	15.50
59.17	15.50
59.33	15.50
59.50	15.50
59.67	15.50
59.83	15.50
60.00	15.50


==> data/VAMO/III/performance/EVSP2-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	15.00
0.33	19.00
0.50	21.50
0.67	22.50
0.83	25.00
1.00	25.50
1.17	26.50
1.33	27.00
1.50	27.00
1.67	27.50
1.83	27.50
2.00	28.50
2.17	28.50
2.33	29.50
2.50	29.50
2.67	31.00
2.83	31.00
3.00	31.00
3.17	31.50
3.33	32.00
3.50	32.50
3.67	32.50
3.83	32.50
4.00	33.50
4.17	34.50
4.33	35.50
4.50	35.50
4.67	35.50
4.83	36.00
5.00	36.50
5.17	36.50
5.33	36.50
5.50	36.50
5.67	36.50
5.83	36.50
6.00	37.50
6.17	38.00
6.33	38.00
6.50	38.00
6.67	38.00
6.83	38.00
7.00	38.50
7.17	38.50
7.33	39.50
7.50	40.00
7.67	40.00
7.83	40.00
8.00	40.00
8.17	40.00
8.33	40.50
8.50	40.50
8.67	40.50
8.83	41.00
9.00	41.00
9.17	41.00
9.33	41.00
9.50	41.00
9.67	41.00
9.83	41.00
10.00	41.50
10.17	41.50
10.33	42.00
10.50	42.00
10.67	42.50
10.83	42.50
11.00	43.50
11.17	44.00
11.33	44.00
11.50	44.00
11.67	44.00
11.83	44.00
12.00	44.00
12.17	44.00
12.33	44.00
12.50	44.00
12.67	44.00
12.83	44.00
13.00	44.00
13.17	44.00
13.33	44.00
13.50	44.50
13.67	44.50
13.83	44.50
14.00	44.50
14.17	44.50
14.33	44.50
14.50	44.50
14.67	44.50
14.83	44.50
15.00	45.00
15.17	45.00
15.33	45.00
15.50	45.00
15.67	45.00
15.83	45.00
16.00	45.00
16.17	45.00
16.33	45.00
16.50	45.00
16.67	45.00
16.83	45.50
17.00	45.50
17.17	45.50
17.33	45.50
17.50	45.50
17.67	45.50
17.83	45.50
18.00	45.50
18.17	45.50
18.33	45.50
18.50	45.50
18.67	45.50
18.83	45.50
19.00	45.50
19.17	45.50
19.33	45.50
19.50	45.50
19.67	45.50
19.83	45.50
20.00	45.50
20.17	45.50
20.33	45.50
20.50	45.50
20.67	45.50
20.83	45.50
21.00	45.50
21.17	45.50
21.33	45.50
21.50	46.00
21.67	46.00
21.83	46.00
22.00	46.00
22.17	46.00
22.33	46.00
22.50	46.00
22.67	46.50
22.83	46.50
23.00	46.50
23.17	46.50
23.33	47.00
23.50	47.00
23.67	47.00
23.83	47.50
24.00	47.50
24.17	47.50
24.33	47.50
24.50	47.50
24.67	47.50
24.83	48.00
25.00	48.00
25.17	48.00
25.33	48.00
25.50	48.00
25.67	48.00
25.83	48.00
26.00	48.00
26.17	48.00
26.33	48.00
26.50	48.00
26.67	48.00
26.83	48.50
27.00	48.50
27.17	48.50
27.33	49.00
27.50	49.00
27.67	49.00
27.83	49.00
28.00	49.00
28.17	49.50
28.33	49.50
28.50	49.50
28.67	49.50
28.83	50.00
29.00	50.00
29.17	50.00
29.33	50.00
29.50	50.00
29.67	50.00
29.83	50.00
30.00	50.00
30.17	50.00
30.33	50.00
30.50	50.50
30.67	50.50
30.83	50.50
31.00	50.50
31.17	50.50
31.33	50.50
31.50	50.50
31.67	50.50
31.83	50.50
32.00	50.50
32.17	50.50
32.33	50.50
32.50	50.50
32.67	50.50
32.83	50.50
33.00	50.50
33.17	50.50
33.33	51.00
33.50	51.00
33.67	51.50
33.83	51.50
34.00	51.50
34.17	51.50
34.33	51.50
34.50	52.00
34.67	52.00
34.83	52.00
35.00	52.00
35.17	52.00
35.33	52.00
35.50	52.00
35.67	52.00
35.83	52.00
36.00	52.00
36.17	52.00
36.33	52.00
36.50	52.00
36.67	52.00
36.83	52.00
37.00	52.00
37.17	52.00
37.33	52.00
37.50	52.00
37.67	52.00
37.83	52.00
38.00	52.00
38.17	52.50
38.33	52.50
38.50	52.50
38.67	52.50
38.83	52.50
39.00	52.50
39.17	52.50
39.33	52.50
39.50	52.50
39.67	53.00
39.83	53.00
40.00	53.00
40.17	53.00
40.33	53.00
40.50	53.50
40.67	53.50
40.83	54.00
41.00	54.00
41.17	54.00
41.33	54.00
41.50	54.00
41.67	54.00
41.83	54.00
42.00	54.00
42.17	54.00
42.33	54.00
42.50	54.00
42.67	54.00
42.83	54.00
43.00	54.00
43.17	54.00
43.33	54.00
43.50	54.00
43.67	54.00
43.83	54.00
44.00	54.00
44.17	54.00
44.33	54.00
44.50	54.00
44.67	54.00
44.83	54.00
45.00	54.00
45.17	54.00
45.33	54.00
45.50	54.00
45.67	54.00
45.83	54.00
46.00	54.00
46.17	54.00
46.33	54.50
46.50	54.50
46.67	54.50
46.83	54.50
47.00	54.50
47.17	54.50
47.33	54.50
47.50	54.50
47.67	55.00
47.83	55.00
48.00	55.00
48.17	55.00
48.33	55.00
48.50	55.00
48.67	55.00
48.83	55.00
49.00	55.00
49.17	55.00
49.33	55.00
49.50	55.00
49.67	55.00
49.83	55.00
50.00	55.00
50.17	55.00
50.33	55.00
50.50	55.00
50.67	55.00
50.83	55.00
51.00	55.50
51.17	55.50
51.33	55.50
51.50	55.50
51.67	55.50
51.83	55.50
52.00	55.50
52.17	55.50
52.33	55.50
52.50	55.50
52.67	55.50
52.83	55.50
53.00	55.50
53.17	55.50
53.33	55.50
53.50	55.50
53.67	55.50
53.83	55.50
54.00	55.50
54.17	55.50
54.33	55.50
54.50	55.50
54.67	55.50
54.83	55.50
55.00	55.50
55.17	55.50
55.33	55.50
55.50	55.50
55.67	55.50
55.83	55.50
56.00	55.50
56.17	55.50
56.33	55.50
56.50	55.50
56.67	55.50
56.83	55.50
57.00	55.50
57.17	56.00
57.33	56.00
57.50	56.50
57.67	56.50
57.83	56.50
58.00	56.50
58.17	56.50
58.33	57.00
58.50	57.00
58.67	57.00
58.83	57.00
59.00	57.00
59.17	57.00
59.33	57.00
59.50	57.50
59.67	57.50
59.83	57.50
60.00	57.50


==> data/VAMO/III/performance/EVSP2.dat <==
runtime	num_of_ins
0.00	0.00
0.17	11.00
0.33	15.50
0.50	17.00
0.67	19.00
0.83	19.00
1.00	19.00
1.17	19.00
1.33	20.00
1.50	20.50
1.67	21.50
1.83	22.00
2.00	22.00
2.17	22.00
2.33	22.00
2.50	22.00
2.67	22.50
2.83	24.50
3.00	25.50
3.17	25.50
3.33	26.50
3.50	26.50
3.67	26.50
3.83	26.50
4.00	26.50
4.17	26.50
4.33	26.50
4.50	26.50
4.67	26.50
4.83	26.50
5.00	26.50
5.17	27.00
5.33	27.50
5.50	27.50
5.67	28.00
5.83	28.00
6.00	28.00
6.17	28.00
6.33	28.00
6.50	28.00
6.67	28.00
6.83	28.00
7.00	28.50
7.17	28.50
7.33	28.50
7.50	28.50
7.67	29.00
7.83	29.00
8.00	29.00
8.17	29.00
8.33	29.00
8.50	29.00
8.67	29.50
8.83	29.50
9.00	29.50
9.17	29.50
9.33	29.50
9.50	29.50
9.67	29.50
9.83	29.50
10.00	29.50
10.17	29.50
10.33	29.50
10.50	29.50
10.67	29.50
10.83	29.50
11.00	29.50
11.17	29.50
11.33	30.00
11.50	30.00
11.67	30.00
11.83	30.00
12.00	30.00
12.17	30.00
12.33	30.00
12.50	30.00
12.67	30.00
12.83	30.50
13.00	30.50
13.17	30.50
13.33	30.50
13.50	30.50
13.67	30.50
13.83	30.50
14.00	31.50
14.17	31.50
14.33	31.50
14.50	31.50
14.67	31.50
14.83	31.50
15.00	31.50
15.17	31.50
15.33	31.50
15.50	31.50
15.67	32.00
15.83	32.50
16.00	32.50
16.17	32.50
16.33	32.50
16.50	32.50
16.67	32.50
16.83	33.00
17.00	33.00
17.17	33.00
17.33	33.00
17.50	33.50
17.67	33.50
17.83	34.00
18.00	34.00
18.17	34.00
18.33	34.00
18.50	34.00
18.67	34.00
18.83	34.00
19.00	34.00
19.17	34.00
19.33	34.00
19.50	34.00
19.67	34.00
19.83	34.00
20.00	34.00
20.17	34.00
20.33	34.00
20.50	34.00
20.67	34.00
20.83	34.50
21.00	34.50
21.17	34.50
21.33	34.50
21.50	34.50
21.67	34.50
21.83	34.50
22.00	35.50
22.17	35.50
22.33	36.00
22.50	36.00
22.67	36.00
22.83	36.00
23.00	36.00
23.17	36.00
23.33	36.00
23.50	36.00
23.67	36.00
23.83	36.00
24.00	36.00
24.17	36.00
24.33	36.00
24.50	36.00
24.67	36.00
24.83	36.00
25.00	36.00
25.17	36.00
25.33	36.00
25.50	36.00
25.67	36.50
25.83	36.50
26.00	36.50
26.17	36.50
26.33	37.00
26.50	37.00
26.67	37.00
26.83	37.00
27.00	37.00
27.17	37.00
27.33	37.00
27.50	37.00
27.67	37.00
27.83	37.00
28.00	37.00
28.17	37.00
28.33	37.00
28.50	37.00
28.67	37.50
28.83	37.50
29.00	37.50
29.17	37.50
29.33	37.50
29.50	37.50
29.67	37.50
29.83	37.50
30.00	37.50
30.17	37.50
30.33	37.50
30.50	37.50
30.67	37.50
30.83	37.50
31.00	37.50
31.17	37.50
31.33	37.50
31.50	37.50
31.67	37.50
31.83	37.50
32.00	37.50
32.17	37.50
32.33	37.50
32.50	37.50
32.67	37.50
32.83	37.50
33.00	38.00
33.17	38.00
33.33	38.00
33.50	38.00
33.67	38.50
33.83	38.50
34.00	38.50
34.17	38.50
34.33	38.50
34.50	38.50
34.67	38.50
34.83	38.50
35.00	38.50
35.17	38.50
35.33	38.50
35.50	38.50
35.67	38.50
35.83	38.50
36.00	38.50
36.17	38.50
36.33	38.50
36.50	38.50
36.67	38.50
36.83	39.00
37.00	39.00
37.17	39.00
37.33	39.00
37.50	39.00
37.67	39.00
37.83	39.00
38.00	39.00
38.17	39.50
38.33	39.50
38.50	39.50
38.67	39.50
38.83	39.50
39.00	39.50
39.17	40.00
39.33	40.00
39.50	40.00
39.67	40.00
39.83	40.00
40.00	40.00
40.17	40.00
40.33	40.00
40.50	40.00
40.67	40.00
40.83	40.00
41.00	40.00
41.17	40.00
41.33	40.00
41.50	40.00
41.67	40.00
41.83	40.00
42.00	40.00
42.17	40.00
42.33	40.00
42.50	40.00
42.67	40.00
42.83	40.00
43.00	40.00
43.17	40.00
43.33	40.00
43.50	40.00
43.67	40.00
43.83	40.00
44.00	40.00
44.17	40.00
44.33	40.00
44.50	40.00
44.67	40.00
44.83	40.00
45.00	40.00
45.17	40.50
45.33	40.50
45.50	40.50
45.67	40.50
45.83	40.50
46.00	40.50
46.17	40.50
46.33	40.50
46.50	40.50
46.67	40.50
46.83	40.50
47.00	40.50
47.17	40.50
47.33	40.50
47.50	40.50
47.67	40.50
47.83	40.50
48.00	40.50
48.17	40.50
48.33	40.50
48.50	40.50
48.67	40.50
48.83	41.00
49.00	41.00
49.17	41.00
49.33	41.00
49.50	41.00
49.67	41.00
49.83	41.00
50.00	41.00
50.17	41.00
50.33	41.00
50.50	41.00
50.67	41.00
50.83	41.00
51.00	41.00
51.17	41.00
51.33	41.00
51.50	41.00
51.67	41.00
51.83	41.00
52.00	41.00
52.17	41.00
52.33	41.00
52.50	41.50
52.67	41.50
52.83	41.50
53.00	41.50
53.17	41.50
53.33	41.50
53.50	41.50
53.67	41.50
53.83	41.50
54.00	41.50
54.17	41.50
54.33	41.50
54.50	41.50
54.67	41.50
54.83	41.50
55.00	41.50
55.17	41.50
55.33	41.50
55.50	41.50
55.67	41.50
55.83	41.50
56.00	41.50
56.17	41.50
56.33	41.50
56.50	41.50
56.67	41.50
56.83	41.50
57.00	41.50
57.17	41.50
57.33	41.50
57.50	41.50
57.67	41.50
57.83	41.50
58.00	41.50
58.17	41.50
58.33	41.50
58.50	41.50
58.67	41.50
58.83	41.50
59.00	41.50
59.17	41.50
59.33	41.50
59.50	41.50
59.67	41.50
59.83	41.50
60.00	41.50


==> data/VAMO/III/performance/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	6.00
0.33	9.50
0.50	13.00
0.67	17.00
0.83	21.50
1.00	25.50
1.17	27.00
1.33	30.50
1.50	31.00
1.67	33.50
1.83	37.50
2.00	39.00
2.17	41.50
2.33	43.50
2.50	46.00
2.67	47.00
2.83	47.50
3.00	49.00
3.17	49.50
3.33	52.00
3.50	53.50
3.67	54.50
3.83	55.00
4.00	56.00
4.17	57.50
4.33	58.00
4.50	58.00
4.67	59.50
4.83	59.50
5.00	61.00
5.17	62.00
5.33	63.00
5.50	63.00
5.67	64.50
5.83	65.50
6.00	67.00
6.17	67.00
6.33	68.00
6.50	68.50
6.67	69.00
6.83	70.50
7.00	72.00
7.17	72.00
7.33	72.00
7.50	72.00
7.67	73.00
7.83	74.00
8.00	75.00
8.17	76.00
8.33	78.50
8.50	79.50
8.67	80.00
8.83	80.50
9.00	81.00
9.17	81.50
9.33	82.00
9.50	82.00
9.67	83.00
9.83	83.00
10.00	83.50
10.17	83.50
10.33	83.50
10.50	84.00
10.67	84.50
10.83	85.00
11.00	85.50
11.17	86.50
11.33	87.00
11.50	87.00
11.67	87.00
11.83	87.50
12.00	88.00
12.17	88.00
12.33	88.50
12.50	88.50
12.67	88.50
12.83	89.00
13.00	89.00
13.17	89.00
13.33	89.50
13.50	90.50
13.67	91.00
13.83	92.00
14.00	92.50
14.17	92.50
14.33	92.50
14.50	93.00
14.67	93.50
14.83	94.00
15.00	94.50
15.17	94.50
15.33	94.50
15.50	94.50
15.67	94.50
15.83	94.50
16.00	94.50
16.17	95.00
16.33	95.50
16.50	96.00
16.67	96.00
16.83	96.50
17.00	96.50
17.17	96.50
17.33	96.50
17.50	96.50
17.67	96.50
17.83	96.50
18.00	96.50
18.17	96.50
18.33	96.50
18.50	96.50
18.67	96.50
18.83	96.50
19.00	96.50
19.17	97.00
19.33	97.00
19.50	97.00
19.67	97.00
19.83	97.00
20.00	97.00
20.17	97.00
20.33	97.00
20.50	97.00
20.67	97.00
20.83	97.00
21.00	97.50
21.17	97.50
21.33	97.50
21.50	97.50
21.67	98.00
21.83	98.00
22.00	98.00
22.17	98.00
22.33	98.00
22.50	98.00
22.67	98.00
22.83	98.00
23.00	98.00
23.17	98.00
23.33	98.00
23.50	98.50
23.67	98.50
23.83	98.50
24.00	98.50
24.17	98.50
24.33	98.50
24.50	98.50
24.67	99.00
24.83	99.00
25.00	99.00
25.17	99.00
25.33	99.00
25.50	99.00
25.67	99.00
25.83	99.00
26.00	99.00
26.17	99.00
26.33	99.00
26.50	99.00
26.67	99.00
26.83	99.00
27.00	99.00
27.17	99.00
27.33	99.00
27.50	99.00
27.67	99.00
27.83	99.00
28.00	99.00
28.17	99.00
28.33	99.00
28.50	99.00
28.67	99.50
28.83	99.50
29.00	99.50
29.17	99.50
29.33	99.50
29.50	99.50
29.67	99.50
29.83	99.50
30.00	99.50
30.17	99.50
30.33	99.50
30.50	99.50
30.67	99.50
30.83	99.50
31.00	99.50
31.17	99.50
31.33	99.50
31.50	99.50
31.67	99.50
31.83	99.50
32.00	99.50
32.17	99.50
32.33	99.50
32.50	99.50
32.67	99.50
32.83	99.50
33.00	99.50
33.17	99.50
33.33	99.50
33.50	99.50
33.67	99.50
33.83	99.50
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/Main/gap/EVSP1-S.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00
1001.00	100.00
1002.00	100.00
1003.00	100.00
1004.00	100.00
1005.00	100.00
1006.00	100.00
1007.00	100.00
1008.00	100.00
1009.00	100.00
1010.00	100.00
1011.00	100.00
1012.00	100.00
1013.00	100.00
1014.00	100.00
1015.00	100.00
1016.00	100.00
1017.00	100.00
1018.00	100.00
1019.00	100.00
1020.00	100.00
1021.00	100.00
1022.00	100.00
1023.00	100.00
1024.00	100.00
1025.00	100.00
1026.00	100.00
1027.00	100.00
1028.00	100.00
1029.00	100.00
1030.00	100.00
1031.00	100.00
1032.00	100.00
1033.00	100.00
1034.00	100.00
1035.00	100.00
1036.00	100.00
1037.00	100.00
1038.00	100.00
1039.00	100.00
1040.00	100.00
1041.00	100.00
1042.00	100.00
1043.00	100.00
1044.00	100.00
1045.00	100.00
1046.00	100.00
1047.00	100.00
1048.00	100.00
1049.00	100.00
1050.00	100.00
1051.00	100.00
1052.00	100.00
1053.00	100.00
1054.00	100.00
1055.00	100.00
1056.00	100.00
1057.00	100.00
1058.00	100.00
1059.00	100.00
1060.00	100.00


==> data/VAMO/Main/gap/EVSP1.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00
1001.00	100.00
1002.00	100.00
1003.00	100.00
1004.00	100.00
1005.00	100.00
1006.00	100.00
1007.00	100.00
1008.00	100.00
1009.00	100.00
1010.00	100.00
1011.00	100.00
1012.00	100.00
1013.00	100.00
1014.00	100.00
1015.00	100.00
1016.00	100.00
1017.00	100.00
1018.00	100.00
1019.00	100.00
1020.00	100.00
1021.00	100.00
1022.00	100.00
1023.00	100.00
1024.00	100.00
1025.00	100.00
1026.00	100.00
1027.00	100.00
1028.00	100.00
1029.00	100.00
1030.00	100.00
1031.00	100.00
1032.00	100.00
1033.00	100.00
1034.00	100.00
1035.00	100.00
1036.00	100.00
1037.00	100.00
1038.00	100.00
1039.00	100.00
1040.00	100.00
1041.00	100.00
1042.00	100.00
1043.00	100.00
1044.00	100.00
1045.00	100.00
1046.00	100.00
1047.00	100.00
1048.00	100.00
1049.00	100.00
1050.00	100.00
1051.00	100.00
1052.00	100.00
1053.00	100.00
1054.00	100.00
1055.00	100.00
1056.00	100.00
1057.00	100.00
1058.00	100.00
1059.00	100.00
1060.00	100.00


==> data/VAMO/Main/gap/EVSP2-S.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00
1001.00	100.00
1002.00	100.00
1003.00	100.00
1004.00	100.00
1005.00	100.00
1006.00	100.00
1007.00	100.00
1008.00	100.00
1009.00	100.00
1010.00	100.00
1011.00	100.00
1012.00	100.00
1013.00	100.00
1014.00	100.00
1015.00	100.00
1016.00	100.00
1017.00	100.00
1018.00	100.00
1019.00	100.00
1020.00	100.00
1021.00	100.00
1022.00	100.00
1023.00	100.00
1024.00	100.00
1025.00	100.00
1026.00	100.00
1027.00	100.00
1028.00	100.00
1029.00	100.00
1030.00	100.00
1031.00	100.00
1032.00	100.00
1033.00	100.00
1034.00	100.00
1035.00	100.00
1036.00	100.00
1037.00	100.00
1038.00	100.00
1039.00	100.00
1040.00	100.00
1041.00	100.00
1042.00	100.00
1043.00	100.00
1044.00	100.00
1045.00	100.00
1046.00	100.00
1047.00	100.00
1048.00	100.00
1049.00	100.00
1050.00	100.00
1051.00	100.00
1052.00	100.00
1053.00	100.00
1054.00	100.00
1055.00	100.00
1056.00	100.00
1057.00	100.00
1058.00	100.00
1059.00	100.00
1060.00	100.00


==> data/VAMO/Main/gap/EVSP2.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00
1001.00	100.00
1002.00	100.00
1003.00	100.00
1004.00	100.00
1005.00	100.00
1006.00	100.00
1007.00	100.00
1008.00	100.00
1009.00	100.00
1010.00	100.00
1011.00	100.00
1012.00	100.00
1013.00	100.00
1014.00	100.00
1015.00	100.00
1016.00	100.00
1017.00	100.00
1018.00	100.00
1019.00	100.00
1020.00	100.00
1021.00	100.00
1022.00	100.00
1023.00	100.00
1024.00	100.00
1025.00	100.00
1026.00	100.00
1027.00	100.00
1028.00	100.00
1029.00	100.00
1030.00	100.00
1031.00	100.00
1032.00	100.00
1033.00	100.00
1034.00	100.00
1035.00	100.00
1036.00	100.00
1037.00	100.00
1038.00	100.00
1039.00	100.00
1040.00	100.00
1041.00	100.00
1042.00	100.00
1043.00	100.00
1044.00	100.00
1045.00	100.00
1046.00	100.00
1047.00	100.00
1048.00	100.00
1049.00	100.00
1050.00	100.00
1051.00	100.00
1052.00	100.00
1053.00	100.00
1054.00	100.00
1055.00	100.00
1056.00	100.00
1057.00	100.00
1058.00	100.00
1059.00	100.00
1060.00	100.00


==> data/VAMO/Main/gap/EVSP3.dat <==
gap	num_of_ins
0.00	100.00
1.00	100.00
2.00	100.00
3.00	100.00
4.00	100.00
5.00	100.00
6.00	100.00
7.00	100.00
8.00	100.00
9.00	100.00
10.00	100.00
11.00	100.00
12.00	100.00
13.00	100.00
14.00	100.00
15.00	100.00
16.00	100.00
17.00	100.00
18.00	100.00
19.00	100.00
20.00	100.00
21.00	100.00
22.00	100.00
23.00	100.00
24.00	100.00
25.00	100.00
26.00	100.00
27.00	100.00
28.00	100.00
29.00	100.00
30.00	100.00
31.00	100.00
32.00	100.00
33.00	100.00
34.00	100.00
35.00	100.00
36.00	100.00
37.00	100.00
38.00	100.00
39.00	100.00
40.00	100.00
41.00	100.00
42.00	100.00
43.00	100.00
44.00	100.00
45.00	100.00
46.00	100.00
47.00	100.00
48.00	100.00
49.00	100.00
50.00	100.00
51.00	100.00
52.00	100.00
53.00	100.00
54.00	100.00
55.00	100.00
56.00	100.00
57.00	100.00
58.00	100.00
59.00	100.00
60.00	100.00
61.00	100.00
62.00	100.00
63.00	100.00
64.00	100.00
65.00	100.00
66.00	100.00
67.00	100.00
68.00	100.00
69.00	100.00
70.00	100.00
71.00	100.00
72.00	100.00
73.00	100.00
74.00	100.00
75.00	100.00
76.00	100.00
77.00	100.00
78.00	100.00
79.00	100.00
80.00	100.00
81.00	100.00
82.00	100.00
83.00	100.00
84.00	100.00
85.00	100.00
86.00	100.00
87.00	100.00
88.00	100.00
89.00	100.00
90.00	100.00
91.00	100.00
92.00	100.00
93.00	100.00
94.00	100.00
95.00	100.00
96.00	100.00
97.00	100.00
98.00	100.00
99.00	100.00
100.00	100.00
101.00	100.00
102.00	100.00
103.00	100.00
104.00	100.00
105.00	100.00
106.00	100.00
107.00	100.00
108.00	100.00
109.00	100.00
110.00	100.00
111.00	100.00
112.00	100.00
113.00	100.00
114.00	100.00
115.00	100.00
116.00	100.00
117.00	100.00
118.00	100.00
119.00	100.00
120.00	100.00
121.00	100.00
122.00	100.00
123.00	100.00
124.00	100.00
125.00	100.00
126.00	100.00
127.00	100.00
128.00	100.00
129.00	100.00
130.00	100.00
131.00	100.00
132.00	100.00
133.00	100.00
134.00	100.00
135.00	100.00
136.00	100.00
137.00	100.00
138.00	100.00
139.00	100.00
140.00	100.00
141.00	100.00
142.00	100.00
143.00	100.00
144.00	100.00
145.00	100.00
146.00	100.00
147.00	100.00
148.00	100.00
149.00	100.00
150.00	100.00
151.00	100.00
152.00	100.00
153.00	100.00
154.00	100.00
155.00	100.00
156.00	100.00
157.00	100.00
158.00	100.00
159.00	100.00
160.00	100.00
161.00	100.00
162.00	100.00
163.00	100.00
164.00	100.00
165.00	100.00
166.00	100.00
167.00	100.00
168.00	100.00
169.00	100.00
170.00	100.00
171.00	100.00
172.00	100.00
173.00	100.00
174.00	100.00
175.00	100.00
176.00	100.00
177.00	100.00
178.00	100.00
179.00	100.00
180.00	100.00
181.00	100.00
182.00	100.00
183.00	100.00
184.00	100.00
185.00	100.00
186.00	100.00
187.00	100.00
188.00	100.00
189.00	100.00
190.00	100.00
191.00	100.00
192.00	100.00
193.00	100.00
194.00	100.00
195.00	100.00
196.00	100.00
197.00	100.00
198.00	100.00
199.00	100.00
200.00	100.00
201.00	100.00
202.00	100.00
203.00	100.00
204.00	100.00
205.00	100.00
206.00	100.00
207.00	100.00
208.00	100.00
209.00	100.00
210.00	100.00
211.00	100.00
212.00	100.00
213.00	100.00
214.00	100.00
215.00	100.00
216.00	100.00
217.00	100.00
218.00	100.00
219.00	100.00
220.00	100.00
221.00	100.00
222.00	100.00
223.00	100.00
224.00	100.00
225.00	100.00
226.00	100.00
227.00	100.00
228.00	100.00
229.00	100.00
230.00	100.00
231.00	100.00
232.00	100.00
233.00	100.00
234.00	100.00
235.00	100.00
236.00	100.00
237.00	100.00
238.00	100.00
239.00	100.00
240.00	100.00
241.00	100.00
242.00	100.00
243.00	100.00
244.00	100.00
245.00	100.00
246.00	100.00
247.00	100.00
248.00	100.00
249.00	100.00
250.00	100.00
251.00	100.00
252.00	100.00
253.00	100.00
254.00	100.00
255.00	100.00
256.00	100.00
257.00	100.00
258.00	100.00
259.00	100.00
260.00	100.00
261.00	100.00
262.00	100.00
263.00	100.00
264.00	100.00
265.00	100.00
266.00	100.00
267.00	100.00
268.00	100.00
269.00	100.00
270.00	100.00
271.00	100.00
272.00	100.00
273.00	100.00
274.00	100.00
275.00	100.00
276.00	100.00
277.00	100.00
278.00	100.00
279.00	100.00
280.00	100.00
281.00	100.00
282.00	100.00
283.00	100.00
284.00	100.00
285.00	100.00
286.00	100.00
287.00	100.00
288.00	100.00
289.00	100.00
290.00	100.00
291.00	100.00
292.00	100.00
293.00	100.00
294.00	100.00
295.00	100.00
296.00	100.00
297.00	100.00
298.00	100.00
299.00	100.00
300.00	100.00
301.00	100.00
302.00	100.00
303.00	100.00
304.00	100.00
305.00	100.00
306.00	100.00
307.00	100.00
308.00	100.00
309.00	100.00
310.00	100.00
311.00	100.00
312.00	100.00
313.00	100.00
314.00	100.00
315.00	100.00
316.00	100.00
317.00	100.00
318.00	100.00
319.00	100.00
320.00	100.00
321.00	100.00
322.00	100.00
323.00	100.00
324.00	100.00
325.00	100.00
326.00	100.00
327.00	100.00
328.00	100.00
329.00	100.00
330.00	100.00
331.00	100.00
332.00	100.00
333.00	100.00
334.00	100.00
335.00	100.00
336.00	100.00
337.00	100.00
338.00	100.00
339.00	100.00
340.00	100.00
341.00	100.00
342.00	100.00
343.00	100.00
344.00	100.00
345.00	100.00
346.00	100.00
347.00	100.00
348.00	100.00
349.00	100.00
350.00	100.00
351.00	100.00
352.00	100.00
353.00	100.00
354.00	100.00
355.00	100.00
356.00	100.00
357.00	100.00
358.00	100.00
359.00	100.00
360.00	100.00
361.00	100.00
362.00	100.00
363.00	100.00
364.00	100.00
365.00	100.00
366.00	100.00
367.00	100.00
368.00	100.00
369.00	100.00
370.00	100.00
371.00	100.00
372.00	100.00
373.00	100.00
374.00	100.00
375.00	100.00
376.00	100.00
377.00	100.00
378.00	100.00
379.00	100.00
380.00	100.00
381.00	100.00
382.00	100.00
383.00	100.00
384.00	100.00
385.00	100.00
386.00	100.00
387.00	100.00
388.00	100.00
389.00	100.00
390.00	100.00
391.00	100.00
392.00	100.00
393.00	100.00
394.00	100.00
395.00	100.00
396.00	100.00
397.00	100.00
398.00	100.00
399.00	100.00
400.00	100.00
401.00	100.00
402.00	100.00
403.00	100.00
404.00	100.00
405.00	100.00
406.00	100.00
407.00	100.00
408.00	100.00
409.00	100.00
410.00	100.00
411.00	100.00
412.00	100.00
413.00	100.00
414.00	100.00
415.00	100.00
416.00	100.00
417.00	100.00
418.00	100.00
419.00	100.00
420.00	100.00
421.00	100.00
422.00	100.00
423.00	100.00
424.00	100.00
425.00	100.00
426.00	100.00
427.00	100.00
428.00	100.00
429.00	100.00
430.00	100.00
431.00	100.00
432.00	100.00
433.00	100.00
434.00	100.00
435.00	100.00
436.00	100.00
437.00	100.00
438.00	100.00
439.00	100.00
440.00	100.00
441.00	100.00
442.00	100.00
443.00	100.00
444.00	100.00
445.00	100.00
446.00	100.00
447.00	100.00
448.00	100.00
449.00	100.00
450.00	100.00
451.00	100.00
452.00	100.00
453.00	100.00
454.00	100.00
455.00	100.00
456.00	100.00
457.00	100.00
458.00	100.00
459.00	100.00
460.00	100.00
461.00	100.00
462.00	100.00
463.00	100.00
464.00	100.00
465.00	100.00
466.00	100.00
467.00	100.00
468.00	100.00
469.00	100.00
470.00	100.00
471.00	100.00
472.00	100.00
473.00	100.00
474.00	100.00
475.00	100.00
476.00	100.00
477.00	100.00
478.00	100.00
479.00	100.00
480.00	100.00
481.00	100.00
482.00	100.00
483.00	100.00
484.00	100.00
485.00	100.00
486.00	100.00
487.00	100.00
488.00	100.00
489.00	100.00
490.00	100.00
491.00	100.00
492.00	100.00
493.00	100.00
494.00	100.00
495.00	100.00
496.00	100.00
497.00	100.00
498.00	100.00
499.00	100.00
500.00	100.00
501.00	100.00
502.00	100.00
503.00	100.00
504.00	100.00
505.00	100.00
506.00	100.00
507.00	100.00
508.00	100.00
509.00	100.00
510.00	100.00
511.00	100.00
512.00	100.00
513.00	100.00
514.00	100.00
515.00	100.00
516.00	100.00
517.00	100.00
518.00	100.00
519.00	100.00
520.00	100.00
521.00	100.00
522.00	100.00
523.00	100.00
524.00	100.00
525.00	100.00
526.00	100.00
527.00	100.00
528.00	100.00
529.00	100.00
530.00	100.00
531.00	100.00
532.00	100.00
533.00	100.00
534.00	100.00
535.00	100.00
536.00	100.00
537.00	100.00
538.00	100.00
539.00	100.00
540.00	100.00
541.00	100.00
542.00	100.00
543.00	100.00
544.00	100.00
545.00	100.00
546.00	100.00
547.00	100.00
548.00	100.00
549.00	100.00
550.00	100.00
551.00	100.00
552.00	100.00
553.00	100.00
554.00	100.00
555.00	100.00
556.00	100.00
557.00	100.00
558.00	100.00
559.00	100.00
560.00	100.00
561.00	100.00
562.00	100.00
563.00	100.00
564.00	100.00
565.00	100.00
566.00	100.00
567.00	100.00
568.00	100.00
569.00	100.00
570.00	100.00
571.00	100.00
572.00	100.00
573.00	100.00
574.00	100.00
575.00	100.00
576.00	100.00
577.00	100.00
578.00	100.00
579.00	100.00
580.00	100.00
581.00	100.00
582.00	100.00
583.00	100.00
584.00	100.00
585.00	100.00
586.00	100.00
587.00	100.00
588.00	100.00
589.00	100.00
590.00	100.00
591.00	100.00
592.00	100.00
593.00	100.00
594.00	100.00
595.00	100.00
596.00	100.00
597.00	100.00
598.00	100.00
599.00	100.00
600.00	100.00
601.00	100.00
602.00	100.00
603.00	100.00
604.00	100.00
605.00	100.00
606.00	100.00
607.00	100.00
608.00	100.00
609.00	100.00
610.00	100.00
611.00	100.00
612.00	100.00
613.00	100.00
614.00	100.00
615.00	100.00
616.00	100.00
617.00	100.00
618.00	100.00
619.00	100.00
620.00	100.00
621.00	100.00
622.00	100.00
623.00	100.00
624.00	100.00
625.00	100.00
626.00	100.00
627.00	100.00
628.00	100.00
629.00	100.00
630.00	100.00
631.00	100.00
632.00	100.00
633.00	100.00
634.00	100.00
635.00	100.00
636.00	100.00
637.00	100.00
638.00	100.00
639.00	100.00
640.00	100.00
641.00	100.00
642.00	100.00
643.00	100.00
644.00	100.00
645.00	100.00
646.00	100.00
647.00	100.00
648.00	100.00
649.00	100.00
650.00	100.00
651.00	100.00
652.00	100.00
653.00	100.00
654.00	100.00
655.00	100.00
656.00	100.00
657.00	100.00
658.00	100.00
659.00	100.00
660.00	100.00
661.00	100.00
662.00	100.00
663.00	100.00
664.00	100.00
665.00	100.00
666.00	100.00
667.00	100.00
668.00	100.00
669.00	100.00
670.00	100.00
671.00	100.00
672.00	100.00
673.00	100.00
674.00	100.00
675.00	100.00
676.00	100.00
677.00	100.00
678.00	100.00
679.00	100.00
680.00	100.00
681.00	100.00
682.00	100.00
683.00	100.00
684.00	100.00
685.00	100.00
686.00	100.00
687.00	100.00
688.00	100.00
689.00	100.00
690.00	100.00
691.00	100.00
692.00	100.00
693.00	100.00
694.00	100.00
695.00	100.00
696.00	100.00
697.00	100.00
698.00	100.00
699.00	100.00
700.00	100.00
701.00	100.00
702.00	100.00
703.00	100.00
704.00	100.00
705.00	100.00
706.00	100.00
707.00	100.00
708.00	100.00
709.00	100.00
710.00	100.00
711.00	100.00
712.00	100.00
713.00	100.00
714.00	100.00
715.00	100.00
716.00	100.00
717.00	100.00
718.00	100.00
719.00	100.00
720.00	100.00
721.00	100.00
722.00	100.00
723.00	100.00
724.00	100.00
725.00	100.00
726.00	100.00
727.00	100.00
728.00	100.00
729.00	100.00
730.00	100.00
731.00	100.00
732.00	100.00
733.00	100.00
734.00	100.00
735.00	100.00
736.00	100.00
737.00	100.00
738.00	100.00
739.00	100.00
740.00	100.00
741.00	100.00
742.00	100.00
743.00	100.00
744.00	100.00
745.00	100.00
746.00	100.00
747.00	100.00
748.00	100.00
749.00	100.00
750.00	100.00
751.00	100.00
752.00	100.00
753.00	100.00
754.00	100.00
755.00	100.00
756.00	100.00
757.00	100.00
758.00	100.00
759.00	100.00
760.00	100.00
761.00	100.00
762.00	100.00
763.00	100.00
764.00	100.00
765.00	100.00
766.00	100.00
767.00	100.00
768.00	100.00
769.00	100.00
770.00	100.00
771.00	100.00
772.00	100.00
773.00	100.00
774.00	100.00
775.00	100.00
776.00	100.00
777.00	100.00
778.00	100.00
779.00	100.00
780.00	100.00
781.00	100.00
782.00	100.00
783.00	100.00
784.00	100.00
785.00	100.00
786.00	100.00
787.00	100.00
788.00	100.00
789.00	100.00
790.00	100.00
791.00	100.00
792.00	100.00
793.00	100.00
794.00	100.00
795.00	100.00
796.00	100.00
797.00	100.00
798.00	100.00
799.00	100.00
800.00	100.00
801.00	100.00
802.00	100.00
803.00	100.00
804.00	100.00
805.00	100.00
806.00	100.00
807.00	100.00
808.00	100.00
809.00	100.00
810.00	100.00
811.00	100.00
812.00	100.00
813.00	100.00
814.00	100.00
815.00	100.00
816.00	100.00
817.00	100.00
818.00	100.00
819.00	100.00
820.00	100.00
821.00	100.00
822.00	100.00
823.00	100.00
824.00	100.00
825.00	100.00
826.00	100.00
827.00	100.00
828.00	100.00
829.00	100.00
830.00	100.00
831.00	100.00
832.00	100.00
833.00	100.00
834.00	100.00
835.00	100.00
836.00	100.00
837.00	100.00
838.00	100.00
839.00	100.00
840.00	100.00
841.00	100.00
842.00	100.00
843.00	100.00
844.00	100.00
845.00	100.00
846.00	100.00
847.00	100.00
848.00	100.00
849.00	100.00
850.00	100.00
851.00	100.00
852.00	100.00
853.00	100.00
854.00	100.00
855.00	100.00
856.00	100.00
857.00	100.00
858.00	100.00
859.00	100.00
860.00	100.00
861.00	100.00
862.00	100.00
863.00	100.00
864.00	100.00
865.00	100.00
866.00	100.00
867.00	100.00
868.00	100.00
869.00	100.00
870.00	100.00
871.00	100.00
872.00	100.00
873.00	100.00
874.00	100.00
875.00	100.00
876.00	100.00
877.00	100.00
878.00	100.00
879.00	100.00
880.00	100.00
881.00	100.00
882.00	100.00
883.00	100.00
884.00	100.00
885.00	100.00
886.00	100.00
887.00	100.00
888.00	100.00
889.00	100.00
890.00	100.00
891.00	100.00
892.00	100.00
893.00	100.00
894.00	100.00
895.00	100.00
896.00	100.00
897.00	100.00
898.00	100.00
899.00	100.00
900.00	100.00
901.00	100.00
902.00	100.00
903.00	100.00
904.00	100.00
905.00	100.00
906.00	100.00
907.00	100.00
908.00	100.00
909.00	100.00
910.00	100.00
911.00	100.00
912.00	100.00
913.00	100.00
914.00	100.00
915.00	100.00
916.00	100.00
917.00	100.00
918.00	100.00
919.00	100.00
920.00	100.00
921.00	100.00
922.00	100.00
923.00	100.00
924.00	100.00
925.00	100.00
926.00	100.00
927.00	100.00
928.00	100.00
929.00	100.00
930.00	100.00
931.00	100.00
932.00	100.00
933.00	100.00
934.00	100.00
935.00	100.00
936.00	100.00
937.00	100.00
938.00	100.00
939.00	100.00
940.00	100.00
941.00	100.00
942.00	100.00
943.00	100.00
944.00	100.00
945.00	100.00
946.00	100.00
947.00	100.00
948.00	100.00
949.00	100.00
950.00	100.00
951.00	100.00
952.00	100.00
953.00	100.00
954.00	100.00
955.00	100.00
956.00	100.00
957.00	100.00
958.00	100.00
959.00	100.00
960.00	100.00
961.00	100.00
962.00	100.00
963.00	100.00
964.00	100.00
965.00	100.00
966.00	100.00
967.00	100.00
968.00	100.00
969.00	100.00
970.00	100.00
971.00	100.00
972.00	100.00
973.00	100.00
974.00	100.00
975.00	100.00
976.00	100.00
977.00	100.00
978.00	100.00
979.00	100.00
980.00	100.00
981.00	100.00
982.00	100.00
983.00	100.00
984.00	100.00
985.00	100.00
986.00	100.00
987.00	100.00
988.00	100.00
989.00	100.00
990.00	100.00
991.00	100.00
992.00	100.00
993.00	100.00
994.00	100.00
995.00	100.00
996.00	100.00
997.00	100.00
998.00	100.00
999.00	100.00
1000.00	100.00
1001.00	100.00
1002.00	100.00
1003.00	100.00
1004.00	100.00
1005.00	100.00
1006.00	100.00
1007.00	100.00
1008.00	100.00
1009.00	100.00
1010.00	100.00
1011.00	100.00
1012.00	100.00
1013.00	100.00
1014.00	100.00
1015.00	100.00
1016.00	100.00
1017.00	100.00
1018.00	100.00
1019.00	100.00
1020.00	100.00
1021.00	100.00
1022.00	100.00
1023.00	100.00
1024.00	100.00
1025.00	100.00
1026.00	100.00
1027.00	100.00
1028.00	100.00
1029.00	100.00
1030.00	100.00
1031.00	100.00
1032.00	100.00
1033.00	100.00
1034.00	100.00
1035.00	100.00
1036.00	100.00
1037.00	100.00
1038.00	100.00
1039.00	100.00
1040.00	100.00
1041.00	100.00
1042.00	100.00
1043.00	100.00
1044.00	100.00
1045.00	100.00
1046.00	100.00
1047.00	100.00
1048.00	100.00
1049.00	100.00
1050.00	100.00
1051.00	100.00
1052.00	100.00
1053.00	100.00
1054.00	100.00
1055.00	100.00
1056.00	100.00
1057.00	100.00
1058.00	100.00
1059.00	100.00
1060.00	100.00


==> data/VAMO/Main/performance/EVSP1-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	2.50
0.67	10.50
0.83	22.50
1.00	38.00
1.17	54.50
1.33	72.50
1.50	81.00
1.67	87.50
1.83	93.00
2.00	95.00
2.17	98.00
2.33	98.00
2.50	99.00
2.67	99.50
2.83	99.50
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/Main/performance/EVSP1.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	2.00
0.83	5.00
1.00	8.00
1.17	15.50
1.33	26.00
1.50	39.50
1.67	51.50
1.83	59.50
2.00	68.00
2.17	77.50
2.33	85.00
2.50	90.50
2.67	94.00
2.83	97.50
3.00	97.50
3.17	98.50
3.33	99.00
3.50	99.50
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/Main/performance/EVSP2-S.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	6.00
0.50	24.50
0.67	44.50
0.83	64.00
1.00	76.50
1.17	90.00
1.33	96.00
1.50	97.00
1.67	100.00
1.83	100.00
2.00	100.00
2.17	100.00
2.33	100.00
2.50	100.00
2.67	100.00
2.83	100.00
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/Main/performance/EVSP2.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	1.00
0.50	10.50
0.67	21.00
0.83	35.00
1.00	46.00
1.17	61.00
1.33	76.00
1.50	80.50
1.67	86.50
1.83	89.50
2.00	93.50
2.17	95.50
2.33	96.50
2.50	97.50
2.67	98.50
2.83	99.50
3.00	99.50
3.17	99.50
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00


==> data/VAMO/Main/performance/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	100.00
0.33	100.00
0.50	100.00
0.67	100.00
0.83	100.00
1.00	100.00
1.17	100.00
1.33	100.00
1.50	100.00
1.67	100.00
1.83	100.00
2.00	100.00
2.17	100.00
2.33	100.00
2.50	100.00
2.67	100.00
2.83	100.00
3.00	100.00
3.17	100.00
3.33	100.00
3.50	100.00
3.67	100.00
3.83	100.00
4.00	100.00
4.17	100.00
4.33	100.00
4.50	100.00
4.67	100.00
4.83	100.00
5.00	100.00
5.17	100.00
5.33	100.00
5.50	100.00
5.67	100.00
5.83	100.00
6.00	100.00
6.17	100.00
6.33	100.00
6.50	100.00
6.67	100.00
6.83	100.00
7.00	100.00
7.17	100.00
7.33	100.00
7.50	100.00
7.67	100.00
7.83	100.00
8.00	100.00
8.17	100.00
8.33	100.00
8.50	100.00
8.67	100.00
8.83	100.00
9.00	100.00
9.17	100.00
9.33	100.00
9.50	100.00
9.67	100.00
9.83	100.00
10.00	100.00
10.17	100.00
10.33	100.00
10.50	100.00
10.67	100.00
10.83	100.00
11.00	100.00
11.17	100.00
11.33	100.00
11.50	100.00
11.67	100.00
11.83	100.00
12.00	100.00
12.17	100.00
12.33	100.00
12.50	100.00
12.67	100.00
12.83	100.00
13.00	100.00
13.17	100.00
13.33	100.00
13.50	100.00
13.67	100.00
13.83	100.00
14.00	100.00
14.17	100.00
14.33	100.00
14.50	100.00
14.67	100.00
14.83	100.00
15.00	100.00
15.17	100.00
15.33	100.00
15.50	100.00
15.67	100.00
15.83	100.00
16.00	100.00
16.17	100.00
16.33	100.00
16.50	100.00
16.67	100.00
16.83	100.00
17.00	100.00
17.17	100.00
17.33	100.00
17.50	100.00
17.67	100.00
17.83	100.00
18.00	100.00
18.17	100.00
18.33	100.00
18.50	100.00
18.67	100.00
18.83	100.00
19.00	100.00
19.17	100.00
19.33	100.00
19.50	100.00
19.67	100.00
19.83	100.00
20.00	100.00
20.17	100.00
20.33	100.00
20.50	100.00
20.67	100.00
20.83	100.00
21.00	100.00
21.17	100.00
21.33	100.00
21.50	100.00
21.67	100.00
21.83	100.00
22.00	100.00
22.17	100.00
22.33	100.00
22.50	100.00
22.67	100.00
22.83	100.00
23.00	100.00
23.17	100.00
23.33	100.00
23.50	100.00
23.67	100.00
23.83	100.00
24.00	100.00
24.17	100.00
24.33	100.00
24.50	100.00
24.67	100.00
24.83	100.00
25.00	100.00
25.17	100.00
25.33	100.00
25.50	100.00
25.67	100.00
25.83	100.00
26.00	100.00
26.17	100.00
26.33	100.00
26.50	100.00
26.67	100.00
26.83	100.00
27.00	100.00
27.17	100.00
27.33	100.00
27.50	100.00
27.67	100.00
27.83	100.00
28.00	100.00
28.17	100.00
28.33	100.00
28.50	100.00
28.67	100.00
28.83	100.00
29.00	100.00
29.17	100.00
29.33	100.00
29.50	100.00
29.67	100.00
29.83	100.00
30.00	100.00
30.17	100.00
30.33	100.00
30.50	100.00
30.67	100.00
30.83	100.00
31.00	100.00
31.17	100.00
31.33	100.00
31.50	100.00
31.67	100.00
31.83	100.00
32.00	100.00
32.17	100.00
32.33	100.00
32.50	100.00
32.67	100.00
32.83	100.00
33.00	100.00
33.17	100.00
33.33	100.00
33.50	100.00
33.67	100.00
33.83	100.00
34.00	100.00
34.17	100.00
34.33	100.00
34.50	100.00
34.67	100.00
34.83	100.00
35.00	100.00
35.17	100.00
35.33	100.00
35.50	100.00
35.67	100.00
35.83	100.00
36.00	100.00
36.17	100.00
36.33	100.00
36.50	100.00
36.67	100.00
36.83	100.00
37.00	100.00
37.17	100.00
37.33	100.00
37.50	100.00
37.67	100.00
37.83	100.00
38.00	100.00
38.17	100.00
38.33	100.00
38.50	100.00
38.67	100.00
38.83	100.00
39.00	100.00
39.17	100.00
39.33	100.00
39.50	100.00
39.67	100.00
39.83	100.00
40.00	100.00
40.17	100.00
40.33	100.00
40.50	100.00
40.67	100.00
40.83	100.00
41.00	100.00
41.17	100.00
41.33	100.00
41.50	100.00
41.67	100.00
41.83	100.00
42.00	100.00
42.17	100.00
42.33	100.00
42.50	100.00
42.67	100.00
42.83	100.00
43.00	100.00
43.17	100.00
43.33	100.00
43.50	100.00
43.67	100.00
43.83	100.00
44.00	100.00
44.17	100.00
44.33	100.00
44.50	100.00
44.67	100.00
44.83	100.00
45.00	100.00
45.17	100.00
45.33	100.00
45.50	100.00
45.67	100.00
45.83	100.00
46.00	100.00
46.17	100.00
46.33	100.00
46.50	100.00
46.67	100.00
46.83	100.00
47.00	100.00
47.17	100.00
47.33	100.00
47.50	100.00
47.67	100.00
47.83	100.00
48.00	100.00
48.17	100.00
48.33	100.00
48.50	100.00
48.67	100.00
48.83	100.00
49.00	100.00
49.17	100.00
49.33	100.00
49.50	100.00
49.67	100.00
49.83	100.00
50.00	100.00
50.17	100.00
50.33	100.00
50.50	100.00
50.67	100.00
50.83	100.00
51.00	100.00
51.17	100.00
51.33	100.00
51.50	100.00
51.67	100.00
51.83	100.00
52.00	100.00
52.17	100.00
52.33	100.00
52.50	100.00
52.67	100.00
52.83	100.00
53.00	100.00
53.17	100.00
53.33	100.00
53.50	100.00
53.67	100.00
53.83	100.00
54.00	100.00
54.17	100.00
54.33	100.00
54.50	100.00
54.67	100.00
54.83	100.00
55.00	100.00
55.17	100.00
55.33	100.00
55.50	100.00
55.67	100.00
55.83	100.00
56.00	100.00
56.17	100.00
56.33	100.00
56.50	100.00
56.67	100.00
56.83	100.00
57.00	100.00
57.17	100.00
57.33	100.00
57.50	100.00
57.67	100.00
57.83	100.00
58.00	100.00
58.17	100.00
58.33	100.00
58.50	100.00
58.67	100.00
58.83	100.00
59.00	100.00
59.17	100.00
59.33	100.00
59.50	100.00
59.67	100.00
59.83	100.00
60.00	100.00

